Comparing Exploration-Exploitation Strategies of LLMs and Humans: Insights from Standard Multi-armed Bandit Experiments

Large language models (LLMs) are increasingly used to simulate or automate human behavior in complex sequential decision-making settings. A natural question is then whether LLMs exhibit similar decision-making behavior to humans, and can achieve comparable (or superior) performance. In this work, we focus on the exploration-exploitation (E&E) tradeoff, a fundamental aspect of dynamic decision-making under uncertainty. We employ canonical multi-armed bandit (MAB) experiments introduced in the cognitive science and psychiatry literature to conduct a comparative study of the E&E strategies of LLMs, humans, and MAB algorithms. We use interpretable choice models to capture the E&E strategies of the agents and investigate how enabling thinking traces, through both prompting strategies and thinking models, shapes LLM decision-making. We find that enabling thinking in LLMs shifts their behavior toward more human-like behavior, characterized by a mix of random and directed exploration. In a simple stationary setting, thinking-enabled LLMs exhibit similar levels of random and directed exploration compared to humans. However, in more complex, non-stationary environments, LLMs struggle to match human adaptability, particularly in effective directed exploration, despite achieving similar regret in certain scenarios. Our findings highlight both the promise and limits of LLMs as simulators of human behavior and tools for automated decision-making and point to potential areas for improvement.

==> 2_arm_true_regret.csv <==
,x,DeepSeek + COT_mean,DeepSeek + COT_se,DeepSeek_mean,DeepSeek_se,DeepSeek (R)_mean,DeepSeek (R)_se,Gemini + COT_mean,Gemini + COT_se,Gemini_mean,Gemini_se,Gemini (R)_mean,Gemini (R)_se,ChatGPT + COT_mean,ChatGPT + COT_se,ChatGPT_mean,ChatGPT_se,Human_mean,Human_se,ChatGPT (R)_mean,ChatGPT (R)_se,UCB_mean,UCB_se,ChatGPT (R low)_mean,ChatGPT (R low)_se,Gemini (R low)_mean,Gemini (R low)_se
0,0,3.4433333333333334,0.3803804625586023,3.4,0.3792097045171708,3.59,0.38644490767335343,3.3833333333333333,0.3793403143274836,3.4,0.3792097045171708,3.4,0.3792097045171708,3.566666666666667,0.3895819221602487,3.533333333333333,0.3819928252186401,4.0181818181818185,0.21147879649599138,3.4433333333333334,0.3803804625586023,3.4,0.3792097045171708,3.493333333333333,0.3831591874964803,4.826666666666667,0.45019732299251797
1,1,11.513333333333334,0.4939292197006308,5.836666666666667,0.4912681624198818,12.7,0.479617903474561,8.663333333333334,0.47864387906141964,6.35,0.453826325077483,12.463333333333333,0.4828917139560456,6.21,0.48036756759798005,7.173333333333333,0.4905211136770393,7.548863636363636,0.24918746797089394,9.223333333333333,0.4896941978494409,12.7,0.479617903474561,5.77,0.4276957641439375,8.72,0.6913310832493117
2,2,12.58,0.5292875714895763,6.3,0.5182556211840725,12.92,0.46944506245850176,9.95,0.480280589285518,7.316666666666666,0.4623000068097514,13.343333333333334,0.46271705617372044,6.923333333333333,0.5430493804707169,8.233333333333333,0.5352431084892034,8.32840909090909,0.26374432001229725,12.316666666666666,0.470164470828698,12.933333333333334,0.4702087794759858,7.803333333333334,0.46806215953138647,11.38,0.7437344209386094
3,3,13.48,0.5430252705394514,6.6,0.5234076380370806,13.08,0.463514113413317,11.47,0.4682441196166328,7.966666666666667,0.4814753560863925,13.95,0.45132213181569836,7.586666666666667,0.6212420056866965,9.05,0.6002800272465435,9.247727272727273,0.28524310770637296,13.106666666666667,0.46724472135020384,13.5,0.45019748752939276,8.496666666666666,0.47456408847917897,13.723333333333333,0.7842337850600607
4,4,14.36,0.558103136625401,7.16,0.5331699749819209,13.206666666666667,0.46073837679517404,12.316666666666666,0.45415265014048917,8.436666666666667,0.49546607313682894,14.783333333333333,0.4522648765032704,8.09,0.623864034332268,9.583333333333334,0.6389480648923115,9.689772727272727,0.30189721196823943,13.436666666666667,0.4576242595874512,13.826666666666666,0.44275634968364386,9.656666666666666,0.4922695362261373,15.68,0.754580678257799
5,5,15.183333333333334,0.5511696317495757,7.783333333333333,0.5505443434221026,13.333333333333334,0.4611900869449561,13.413333333333334,0.44662620048868934,8.79,0.5101173067703806,15.08,0.4478600972029844,8.656666666666666,0.6332950573229114,10.436666666666667,0.7082984043675585,10.145454545454545,0.3250941174476991,13.57,0.4585185080476274,14.063333333333333,0.4390873953334811,10.51,0.5019403461678599,16.92,0.7258105048074799
6,6,15.65,0.5630497313737037,8.663333333333334,0.585709414742941,13.466666666666667,0.46390452402127674,14.216666666666667,0.4441836040131085,9.543333333333333,0.5469758949255713,15.323333333333334,0.44326611854714526,9.413333333333334,0.6473771583746101,11.22,0.7633077142716865,10.463636363636363,0.3403534038601032,13.72,0.46210244174497356,14.293333333333333,0.43680896748358317,11.276666666666667,0.5004224511646431,17.703333333333333,0.7119035255072343
7,7,16.09,0.5612344528903326,9.736666666666666,0.6350345280784753,13.62,0.4604427820647811,14.666666666666666,0.4408409472142314,9.84,0.5617662621885843,15.57,0.4375376809169951,10.536666666666667,0.6703282501602948,12.186666666666667,0.8133438979277438,10.709090909090909,0.3554903043669026,13.866666666666667,0.4687888255525754,14.503333333333334,0.43960836948188153,11.536666666666667,0.5055096071915577,18.563333333333333,0.7249045658772122
8,8,16.4,0.5557977249963435,10.253333333333334,0.6566476026561537,13.813333333333333,0.4621633509517636,15.24,0.44754540427635814,10.586666666666666,0.5939392661306809,15.673333333333334,0.43617003140552457,11.503333333333334,0.6927481237527554,12.986666666666666,0.8833267085705458,11.051136363636363,0.3768012848217639,14.013333333333334,0.47863169169654474,14.616666666666667,0.4429561887875427,11.743333333333334,0.5132817795180199,19.36,0.7338113593500111
9,9,16.55,0.5555602777577084,10.943333333333333,0.6927243853612156,13.986666666666666,0.4636323575452461,15.653333333333334,0.4484782500197091,10.963333333333333,0.6132843881436577,15.74,0.43708275341556696,12.65,0.7254902556968709,13.466666666666667,0.9114619920561486,11.280681818181819,0.3978500972539217,14.143333333333333,0.492486172018697,14.723333333333333,0.4457707017273774,11.923333333333334,0.5280912870019797,19.713333333333335,0.7380254938886797


==> 2arm_regret.csv <==
,x,UCB_mean,UCB_sd,Deepseek-v3 no explanation_mean,Deepseek-v3 no explanation_sd,Deepseek-v3 with explanation_mean,Deepseek-v3 with explanation_sd,Deepseek-r1_mean,Deepseek-r1_sd,gemini_flash_mean,gemini_flash_sd,Gemini no explanation_mean,Gemini no explanation_sd,Gemini with explanation_mean,Gemini with explanation_sd,GPT no explanation_mean,GPT no explanation_sd,GPT with explanation_mean,GPT with explanation_sd,Human_mean,Human_sd,gpt-o3-mini_mean,gpt-o3-mini_sd
0,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1,5.316125255103425,0.58704794778658,5.345661577666897,0.539170054205586,5.667240364349733,0.5771964556461197,5.238762693727178,0.5434087096460096,4.976645066390245,0.5213905987124883,4.9841489750299,0.537000056995418,5.564696271159391,0.5251892541893324,5.660974541760348,0.5465446726301535,5.672056428096221,0.5836912350758606,4.94018922147574,0.5435336616350895,6.002330776723609,0.6132451072860408
2,2,10.024380532045813,0.5664438824338875,7.506475496133732,0.6509227968853991,9.206237113928712,0.5853233805405481,10.244366067375346,0.5691762822939959,8.774582237596968,0.6020434955562819,6.803821428841609,0.6278000205166299,8.383647404849274,0.6930203398976302,7.985636467665472,0.6597075557169858,8.968416918810403,0.7225674361774919,8.179478787532327,0.5924068881811061,9.83017926033078,0.6392373535872249
3,3,10.491382650422372,0.5575917091464123,8.982553247304718,0.7792258549448332,10.765302845056453,0.5565271552532508,10.790389809168635,0.5541351086499303,10.510704822843339,0.5852292830388713,8.27797295250225,0.7335097329714563,9.871413159087115,0.7796972156853109,9.64501939665883,0.7466613863625388,10.737996970242166,0.7994582672230356,9.520119226171088,0.5895690865944536,10.899112441049727,0.6248490827399396
4,4,10.852698713001049,0.5496044064689967,10.557626257376388,0.9230732639733926,11.507593507032297,0.5573146965628533,11.356166368263885,0.5458101126041093,11.147861875077684,0.5770630652602421,9.655940370360861,0.8478321980353227,11.27787849470692,0.8274391539198055,11.28202797262117,0.8759134645314373,12.445602670881588,0.8719476664418071,10.486236069309912,0.5831904614463367,11.383831274647473,0.6121938134958168
5,5,11.04348120944911,0.5449121798130958,11.949279174999514,1.0936017490034309,12.388993984856898,0.5636372430568285,11.696070284639609,0.5406432058484782,11.713808416954254,0.5766143805208739,10.890330752599528,0.9801023843473498,12.693933164314421,0.8941637400008244,12.43414584533307,0.9392085991360777,13.794617879381917,0.972054121765147,10.979262260377105,0.5720517962492584,11.612715441415911,0.60567555113951
6,6,11.322060637684421,0.5404861698094046,13.32260562960755,1.2623890531046116,12.97836268215202,0.5629218621760765,11.9118821578322,0.5381981814484726,12.472438331183096,0.5800356041247431,11.94354713023287,1.1120622458220615,13.612126062321662,0.9279457225203687,13.619899960881648,1.008732587541332,15.109022452719223,1.0670212420368752,11.598310745785822,0.5665789258173647,11.831365495047557,0.6034681948991649
7,7,11.435149692663922,0.5392557867776229,14.699397062198805,1.4356340811776098,13.64513462702051,0.567512404209657,12.0567763178039,0.5403461165756374,13.242656808034713,0.5742444453120809,13.008613049044948,1.213532643615648,14.956206080426728,0.9794161950790717,14.9873221179905,1.1304613708137794,16.373305388188058,1.1374179697356346,11.990610285173926,0.5691470811923722,11.998381157834679,0.6045443912450322
8,8,11.618010409140098,0.5354075472766587,16.0570458820361,1.5594432922323873,14.182312887217035,0.562788592762346,12.272673057532746,0.5424201968032125,13.684881737130322,0.5708226938609763,14.01786044176256,1.3278605778404469,15.891747538047914,1.0284428200076758,16.284555998083633,1.2456384321566858,17.570379123258977,1.2218265499304535,12.358950645493547,0.5670190964897407,12.223501050089164,0.606256240316995
9,9,11.733692924326899,0.5372194029430928,17.33159931882997,1.7090633882983024,14.735004947933522,0.5771260231046991,12.397321125121362,0.5472929712533158,14.03824748864865,0.5647914314537418,15.158063019021027,1.4438804539851628,17.02892993692858,1.0772133288817505,17.65680969159973,1.3384641201710863,18.53991903724221,1.299828829960092,12.60973031119012,0.576470607619894,12.412867374127522,0.6103681825767258
10,10,11.809577019742335,0.5373282505791153,18.79950230430509,1.8688737073385768,15.02160237223612,0.5749564004297109,12.526626878151479,0.5504424874877111,14.38881846300156,0.571165815405351,16.529046082839262,1.5771805326027346,17.57362489464471,1.1162283523403196,18.733084529896022,1.4115707954425334,19.26431696748352,1.3536430848668348,12.717596435247417,0.574951836306385,12.549026678866793,0.6158967369106815


==> 4_arm_expl.csv <==
x,UCB_mean,ChatGPT_mean,ChatGPT + COT_mean,DeepSeek (R)_mean,Human_mean,ChatGPT (R)_mean,Gemini + COT_mean,Gemini_mean,Gemini (R)_mean,DeepSeek_mean,DeepSeek + COT_mean,ChatGPT (R low)_mean,Gemini (R low)_mean
10,0.7599999999999999,0.6333333333333333,0.7333333333333332,0.7533333333333333,0.8096774193548387,0.7666666666666665,0.6933333333333332,0.6333333333333333,0.5933333333333333,0.7,0.7466666666666665,0.5733333333333334,0.7733333333333334
20,0.8800000000000001,0.69,0.7899999999999999,0.8733333333333334,0.8548387096774196,0.8833333333333333,0.8100000000000003,0.73,0.7733333333333337,0.8066666666666668,0.8600000000000001,0.5533333333333333,0.8133333333333334
30,0.9200000000000002,0.6733333333333333,0.7711111111111112,0.897777777777778,0.8182795698924731,0.9222222222222224,0.7933333333333334,0.7511111111111112,0.8177777777777778,0.8000000000000002,0.8311111111111112,0.5422222222222222,0.8511111111111113
40,0.9250000000000003,0.6849999999999999,0.7783333333333334,0.8883333333333335,0.8016129032258066,0.9300000000000002,0.7483333333333334,0.7616666666666665,0.8033333333333333,0.7783333333333334,0.7516666666666668,0.61,0.8633333333333335
50,0.88,0.6640000000000001,0.776,0.876,0.7974193548387098,0.908,0.6773333333333332,0.7640000000000001,0.8093333333333333,0.7493333333333333,0.7320000000000001,0.6626666666666667,0.8653333333333334
60,0.8433333333333333,0.6677777777777779,0.77,0.8588888888888889,0.7811827956989248,0.9,0.6511111111111112,0.7400000000000001,0.8033333333333333,0.7355555555555557,0.7144444444444444,0.6766666666666666,0.8422222222222222
70,0.7590476190476191,0.6457142857142856,0.7342857142857144,0.8342857142857143,0.759447004608295,0.8476190476190478,0.6666666666666663,0.6999999999999997,0.7942857142857143,0.7057142857142858,0.7123809523809522,0.6657142857142857,0.8104761904761905
80,0.6716666666666666,0.6349999999999999,0.7016666666666665,0.825,0.751209677419355,0.8249999999999998,0.6933333333333334,0.6683333333333333,0.8016666666666666,0.6833333333333332,0.7291666666666666,0.6691666666666668,0.7816666666666666
90,0.6288888888888889,0.6481481481481481,0.6866666666666668,0.8125925925925928,0.7444444444444444,0.8207407407407409,0.7044444444444443,0.6681481481481482,0.8081481481481483,0.6955555555555555,0.7422222222222223,0.6837037037037038,0.7777777777777779
100,0.64,0.6746666666666665,0.6826666666666665,0.8126666666666668,0.7448387096774193,0.8173333333333334,0.72,0.6813333333333333,0.8146666666666668,0.7253333333333333,0.7526666666666667,0.7073333333333333,0.7866666666666666
110,0.6496969696969696,0.686060606060606,0.6836363636363635,0.8199999999999998,0.7410557184750732,0.8193939393939395,0.729090909090909,0.6830303030303029,0.826060606060606,0.7412121212121211,0.763030303030303,0.7151515151515152,0.7860606060606058
120,0.6516666666666666,0.6688888888888888,0.6688888888888889,0.8272222222222221,0.7456989247311828,0.8083333333333332,0.7416666666666668,0.6788888888888888,0.8277777777777777,0.7311111111111109,0.7627777777777778,0.6955555555555556,0.7816666666666667
130,0.653846153846154,0.656923076923077,0.6605128205128206,0.8282051282051284,0.744665012406948,0.797948717948718,0.751282051282051,0.6805128205128206,0.8348717948717951,0.7287179487179488,0.768717948717949,0.6902564102564103,0.78
140,0.66,0.6542857142857141,0.6557142857142857,0.8285714285714286,0.743778801843318,0.7928571428571428,0.7538095238095238,0.6828571428571428,0.8395238095238095,0.73,0.7771428571428572,0.6880952380952381,0.7776190476190475
150,0.6742222222222222,0.6533333333333334,0.6577777777777778,0.8315555555555554,0.7460215053763442,0.7942222222222223,0.7582222222222224,0.6844444444444444,0.8488888888888888,0.7377777777777779,0.7831111111111112,0.684,0.7795555555555558
160,0.6833333333333332,0.6583333333333332,0.6549999999999998,0.8320833333333332,0.7437499999999998,0.7925,0.7612500000000001,0.68125,0.8516666666666667,0.74,0.7904166666666668,0.6883333333333332,0.7762499999999998
170,0.6776470588235295,0.6498039215686274,0.6490196078431372,0.8364705882352941,0.7453510436432635,0.7925490196078432,0.7694117647058822,0.679607843137255,0.855294117647059,0.7384313725490197,0.7925490196078433,0.6792156862745099,0.7788235294117648
180,0.6807407407407405,0.6411111111111112,0.6444444444444444,0.8407407407407408,0.7525089605734766,0.8018518518518518,0.777037037037037,0.6781481481481481,0.8574074074074073,0.7403703703703705,0.7944444444444444,0.6825925925925928,0.784074074074074
190,0.6821052631578949,0.6333333333333334,0.6491228070175441,0.8459649122807021,0.7546689303904927,0.8105263157894739,0.7789473684210527,0.677543859649123,0.8592982456140353,0.7403508771929825,0.7961403508771933,0.6838596491228072,0.785964912280702
200,0.6883333333333332,0.6400000000000001,0.6613333333333333,0.8513333333333333,0.761290322580645,0.82,0.7863333333333332,0.6846666666666665,0.8639999999999998,0.743,0.8019999999999998,0.6953333333333334,0.7923333333333332
210,0.6974603174603172,0.647936507936508,0.673968253968254,0.8577777777777779,0.7682027649769585,0.8282539682539682,0.7961904761904762,0.6936507936507936,0.8704761904761906,0.7463492063492063,0.8101587301587302,0.7066666666666668,0.7993650793650794
220,0.7112121212121212,0.6521212121212122,0.6851515151515152,0.8621212121212122,0.7715542521994138,0.8339393939393939,0.8033333333333335,0.6963636363636365,0.8736363636363638,0.7475757575757577,0.8145454545454546,0.7169696969696971,0.8036363636363636
230,0.7231884057971014,0.6510144927536232,0.691304347826087,0.8579710144927538,0.7692847124824682,0.8333333333333335,0.8084057971014491,0.6828985507246378,0.8704347826086956,0.7353623188405797,0.8104347826086957,0.7217391304347827,0.7942028985507249
240,0.7230555555555555,0.6494444444444445,0.6958333333333333,0.8524999999999999,0.7743279569892471,0.831111111111111,0.8105555555555555,0.6683333333333333,0.8633333333333332,0.7202777777777778,0.808611111111111,0.7213888888888889,0.7788888888888889
250,0.7208000000000002,0.6496000000000001,0.7016000000000001,0.8517333333333333,0.7779354838709677,0.8298666666666666,0.8136,0.6621333333333334,0.8632000000000002,0.7114666666666667,0.8088000000000001,0.7232000000000002,0.7738666666666669
260,0.7187179487179487,0.6497435897435897,0.7064102564102563,0.8476923076923076,0.7750620347394539,0.8284615384615386,0.8174358974358976,0.6548717948717948,0.8641025641025643,0.7007692307692308,0.8082051282051282,0.7264102564102564,0.7689743589743591
270,0.7106172839506172,0.6513580246913578,0.7034567901234566,0.8419753086419752,0.7725209080047789,0.8249382716049382,0.8190123456790123,0.6562962962962963,0.8607407407407407,0.6958024691358023,0.8074074074074072,0.7234567901234567,0.7681481481481481
280,0.7047619047619047,0.6511904761904763,0.7007142857142857,0.8416666666666668,0.7703917050691245,0.8259523809523811,0.8171428571428572,0.6569047619047621,0.8535714285714288,0.6959523809523809,0.806904761904762,0.7164285714285714,0.7661904761904762
290,0.7011494252873565,0.6496551724137931,0.6986206896551724,0.8406896551724137,0.7690767519466074,0.8241379310344829,0.8140229885057472,0.6565517241379308,0.8473563218390806,0.6960919540229885,0.804367816091954,0.7114942528735633,0.7627586206896553
300,0.6977777777777778,0.652888888888889,0.6982222222222223,0.8377777777777777,0.7678494623655914,0.8211111111111112,0.8137777777777778,0.6595555555555557,0.8400000000000002,0.6995555555555556,0.8022222222222223,0.7082222222222222,0.7624444444444445


==> 4_arm_true_regret.csv <==
,x,UCB_mean,UCB_se,ChatGPT_mean,ChatGPT_se,ChatGPT + COT_mean,ChatGPT + COT_se,DeepSeek (R)_mean,DeepSeek (R)_se,Human_mean,Human_se,ChatGPT (R)_mean,ChatGPT (R)_se,Gemini + COT_mean,Gemini + COT_se,Gemini_mean,Gemini_se,Gemini (R)_mean,Gemini (R)_se,DeepSeek_mean,DeepSeek_se,DeepSeek + COT_mean,DeepSeek + COT_se,ChatGPT (R low)_mean,ChatGPT (R low)_se,Gemini (R low)_mean,Gemini (R low)_se
0,0,18.333333333333332,4.395620716290418,22.733333333333334,4.577691477072178,21.533333333333335,4.884321098432471,18.733333333333334,4.325086169126618,26.35483870967742,3.941705390860504,17.933333333333334,4.1755549642244265,18.333333333333332,4.395620716290418,18.333333333333332,4.395620716290418,18.333333333333332,4.395620716290418,19.2,4.916367222519761,18.333333333333332,4.395620716290418,22.6,4.3408140557580515,18.333333333333332,4.395620716290418
1,1,41.2,5.425208649341414,45.666666666666664,8.365360677177001,41.53333333333333,8.0381682085005,41.53333333333333,5.33072158273086,43.58064516129032,5.511651492229607,45.266666666666666,5.865504935480674,38.06666666666667,6.014402467164717,37.86666666666667,8.982386056013135,41.2,5.425208649341414,49.266666666666666,8.602566369877547,41.2,5.425208649341414,49.0,9.047037575299933,34.4,7.308320980605296
2,2,70.6,8.254722554056219,64.0,12.535815357074572,60.86666666666667,12.570818648022948,71.8,7.869603971399492,58.58064516129032,6.4860009651056565,70.8,8.358734619812047,60.53333333333333,9.82914788514997,58.4,14.009457123275295,70.6,8.254722554056219,69.66666666666667,10.726360744204662,66.06666666666666,8.475043974539032,75.06666666666666,13.317479463444245,47.6,10.929592856094867
3,3,91.86666666666666,9.608730597935592,79.6,16.4126780264526,71.26666666666667,15.628596771208763,92.06666666666666,9.541239922528899,69.61290322580645,7.549445393051994,91.06666666666666,9.475801539437962,73.06666666666666,10.553763590583499,76.8,18.814462522219443,91.86666666666666,9.608730597935592,82.53333333333333,12.1786212197775,83.06666666666666,9.877681539338703,98.46666666666667,17.533426277742667,57.93333333333333,14.684675812005649
4,4,91.86666666666666,9.608730597935592,94.8,19.98381567391195,79.73333333333333,18.856526525121016,92.6,9.347988494263825,73.45161290322581,8.228378941160202,91.93333333333334,9.554738983197659,88.8,10.945602871574604,95.66666666666667,23.162933352265238,93.53333333333333,9.095477101488612,90.06666666666666,13.867777733265674,89.66666666666667,10.391306908144868,121.2,21.610738071616158,69.26666666666667,18.006780615872124
5,5,91.86666666666666,9.608730597935592,112.26666666666667,23.491363267127518,88.93333333333334,22.270352323045824,92.6,9.347988494263825,76.48387096774194,8.756489606836443,95.0,10.045673474464294,90.8,10.990581826677278,115.53333333333333,27.825147166094464,104.26666666666667,10.763091941823602,99.6,15.988273480550953,93.73333333333333,9.864624413266569,146.66666666666666,25.619726196241256,83.66666666666667,22.49674873628862
6,6,91.86666666666666,9.608730597935592,131.86666666666667,27.335100213895384,98.93333333333334,25.982809131623366,92.6,9.347988494263825,77.38709677419355,8.867468801970057,95.0,10.045673474464294,96.8,11.051073351589983,137.0,32.574564037331676,120.86666666666666,9.962983340196702,110.13333333333334,18.61131475842148,96.06666666666666,10.061352534068906,174.53333333333333,29.87587159738948,101.06666666666666,25.076144780189736
7,7,91.86666666666666,9.608730597935592,151.2,31.06383391949193,108.86666666666666,29.713276743146565,92.6,9.347988494263825,79.74193548387096,9.266655308554757,95.0,10.045673474464294,103.8,12.093414185690767,157.66666666666666,37.27300681508049,130.0,7.623938906132738,117.46666666666667,20.73469806155141,96.06666666666666,10.061352534068906,202.86666666666667,33.91268090148471,113.6,27.179861826155204
8,8,91.86666666666666,9.608730597935592,171.46666666666667,34.868497933638444,121.8,33.03912831779918,92.6,9.347988494263825,82.41935483870968,9.598254067903486,95.0,10.045673474464294,109.86666666666666,10.773162814932158,186.2,39.91270474422899,140.6,9.118869325622434,125.46666666666667,23.02266837834527,96.06666666666666,10.061352534068906,233.06666666666666,37.88338441605785,124.46666666666667,28.536116167515257
9,9,91.86666666666666,9.608730597935592,190.66666666666666,38.52983452012412,131.53333333333333,36.719218905595426,92.6,9.347988494263825,85.38709677419355,9.870090348878033,95.0,10.045673474464294,116.93333333333334,10.151941978061437,199.86666666666667,42.932387843281276,144.4,9.544655281593174,132.93333333333334,25.19761305567858,96.06666666666666,10.061352534068906,262.46666666666664,41.78472519066338,131.73333333333332,30.59229629486143
10,10,91.86666666666666,9.608730597935592,208.6,42.04196844952803,140.46666666666667,40.16431436173345,92.6,9.347988494263825,85.45161290322581,10.09536615037051,95.0,10.045673474464294,118.06666666666666,10.459856241487861,211.73333333333332,45.54172364538471,144.4,9.544655281593174,139.53333333333333,27.21549667485896,96.06666666666666,10.061352534068906,290.26666666666665,45.71500766625688,141.06666666666666,32.08245857393332
11,11,91.86666666666666,9.608730597935592,225.93333333333334,45.341907685854956,149.4,43.62769762433035,92.6,9.347988494263825,88.12903225806451,10.961643649537516,95.0,10.045673474464294,119.4,10.95193539466376,223.46666666666667,48.41706463787481,148.86666666666667,9.473643751267296,145.8,28.84675217613087,97.93333333333334,10.904215970253247,319.0,49.136453994067494,148.06666666666666,34.06783646610805
12,12,91.86666666666666,9.608730597935592,242.06666666666666,48.47904167247411,159.33333333333334,46.6842506554326,92.6,9.347988494263825,92.58064516129032,11.817972009678174,95.0,10.045673474464294,120.66666666666667,11.533782907101562,234.66666666666666,51.273789419951015,155.73333333333332,9.626568174319175,152.0,30.65565019517428,97.93333333333334,10.904215970253247,345.0,52.6395710891003,156.33333333333334,35.83005152930417
13,13,91.86666666666666,9.608730597935592,255.6,51.249871544554466,166.2,49.453295587295734,92.6,9.347988494263825,92.90322580645162,11.60764709354584,95.0,10.045673474464294,122.13333333333334,12.12962092168192,243.53333333333333,53.69319151265657,155.73333333333332,9.626568174319175,156.73333333333332,32.06250377229058,98.4,10.987588958052221,366.8666666666667,55.908247586095456,168.2,37.07676121537886
14,14,91.86666666666666,9.608730597935592,269.2,53.83647668841473,173.66666666666666,52.30735377802303,92.6,9.347988494263825,95.45161290322581,11.32564416874368,95.0,10.045673474464294,123.26666666666667,12.78348471589345,253.13333333333333,56.28276757521724,155.73333333333332,9.626568174319175,162.66666666666666,33.9155377917512,98.4,10.987588958052221,390.3333333333333,58.837151276811234,174.73333333333332,39.2664365207366
15,15,91.86666666666666,9.608730597935592,285.4,56.88388172408771,182.4,55.601822512096376,92.6,9.347988494263825,96.45161290322581,11.443008008308167,95.0,10.045673474464294,124.8,13.757648377861996,265.2,59.37879905974672,158.6,10.899051946537979,169.66666666666666,36.201248188016535,98.4,10.987588958052221,417.53333333333336,62.16250149883443,183.2,41.61219906603244
16,16,91.86666666666666,9.608730597935592,302.0,59.95086877324353,191.26666666666668,58.89678102252121,92.6,9.347988494263825,102.16129032258064,12.373236262055968,95.0,10.045673474464294,130.2,14.314933926963594,280.0,61.84194908528245,161.46666666666667,11.011858927403539,177.2,38.75452088323231,98.4,10.987588958052221,444.6,65.38513592552974,193.26666666666668,44.03700127712469
17,17,91.86666666666666,9.608730597935592,320.2,62.93991491008617,200.46666666666667,62.04377427208894,94.13333333333334,9.766549108128288,102.87096774193549,12.82352335227958,95.0,10.045673474464294,139.0,16.21330043856312,296.46666666666664,63.97706996636749,163.53333333333333,10.694491486188024,185.93333333333334,41.72571460453685,98.4,10.987588958052221,473.6,68.36053442350101,205.66666666666666,47.156068695501055
18,18,91.86666666666666,9.608730597935592,336.93333333333334,65.78094737108182,209.06666666666666,65.07161638732559,94.13333333333334,9.766549108128288,108.41935483870968,14.449868428232588,95.0,10.045673474464294,140.06666666666666,16.67372295071011,307.8666666666667,66.99544705370602,163.53333333333333,10.694491486188024,194.26666666666668,44.63983937313461,98.4,10.987588958052221,499.73333333333335,71.11689698684158,215.86666666666667,50.033932189768684
19,19,91.86666666666666,9.608730597935592,350.8,68.27130192596789,216.4,67.76835052835013,94.13333333333334,9.766549108128288,111.51612903225806,14.7865050103782,95.0,10.045673474464294,143.8,16.562125467463407,320.0,68.74584431884674,163.53333333333333,10.694491486188024,201.26666666666668,47.133990251590596,101.13333333333334,11.398973313092394,523.6,73.65117785887745,228.06666666666666,51.881443196466186
20,20,91.86666666666666,9.608730597935592,364.1333333333333,70.88882479969239,224.73333333333332,70.50859469544068,94.13333333333334,9.766549108128288,121.87096774193549,16.25042971883491,95.0,10.045673474464294,145.6,16.650338668560998,329.4,71.70078567677392,166.26666666666668,11.074883161326671,208.2,49.684086430611195,101.13333333333334,11.398973313092394,541.8666666666667,76.03881270138977,235.33333333333334,52.77083930999659
21,21,91.86666666666666,9.608730597935592,375.1333333333333,73.11177845017961,230.93333333333334,72.98501926448357,94.13333333333334,9.766549108128288,127.61290322580645,16.502431153114305,95.0,10.045673474464294,151.4,16.673545247220556,337.6666666666667,74.35187611272146,167.73333333333332,11.56064845035055,214.0,51.82860642969714,102.73333333333333,11.539099393575514,557.6,78.31360318900187,240.26666666666668,54.23164034781554
22,22,91.86666666666666,9.608730597935592,386.2,75.35688127540547,237.13333333333333,75.41239901982912,94.13333333333334,9.766549108128288,134.1290322580645,16.99854568887901,95.0,10.045673474464294,159.6,16.667679969196538,345.06666666666666,76.67608444571178,168.4,11.479372805166665,219.33333333333334,53.773819872719685,103.93333333333334,11.749786444079799,572.6666666666666,80.50924952612127,247.13333333333333,55.20490048027473
23,23,91.86666666666666,9.608730597935592,397.6,77.7915048203994,246.4,78.37617551838625,95.6,10.160402441723347,135.5483870967742,16.99634769542327,95.0,10.045673474464294,160.66666666666666,17.15074774312036,352.4,79.08081941912337,168.4,11.479372805166665,224.26666666666668,55.57877026080825,108.86666666666666,12.74776378356147,588.2,82.84986153009282,250.53333333333333,56.224855449973106
24,24,91.86666666666666,9.608730597935592,408.06666666666666,80.11943676879005,252.53333333333333,80.94200209843899,96.6,10.447668533111958,139.29032258064515,16.678897641376146,95.0,10.045673474464294,162.8,17.690223288585138,360.26666666666665,81.78581603006539,169.4,11.712785037442346,229.13333333333333,57.377801876232134,112.0,13.738833849914467,603.0,84.74306264625245,252.86666666666667,57.0102420947649
25,25,91.86666666666666,9.608730597935592,418.1333333333333,82.3880178271178,259.8666666666667,83.42634098634777,97.86666666666666,10.736797232639482,140.70967741935485,16.67977106700928,95.0,10.045673474464294,164.6,17.91902775140313,367.53333333333336,84.26075225376503,169.4,11.712785037442346,233.53333333333333,58.97214910761155,114.4,14.225423250879626,616.1333333333333,86.95489848404384,254.6,57.56888048242731
26,26,91.86666666666666,9.608730597935592,429.1333333333333,84.49157047588523,268.93333333333334,85.13881301428555,97.86666666666666,10.736797232639482,145.58064516129033,17.367052555073155,95.0,10.045673474464294,170.66666666666666,18.045785390787803,375.73333333333335,86.5673003014503,169.66666666666666,11.707420881804142,238.26666666666668,60.57028730081857,116.93333333333334,14.971518639415654,630.2,88.91180149139058,257.4,58.331146625680745
27,27,91.86666666666666,9.608730597935592,441.73333333333335,86.93852063596648,275.8666666666667,87.75718351940917,98.53333333333333,10.806116237952844,158.3548387096774,18.78309003196771,95.0,10.045673474464294,175.2,18.172066475775395,386.1333333333333,88.50405473029868,170.33333333333334,11.786872798599735,244.73333333333332,62.93364877510398,127.4,16.015214987976623,648.0666666666667,90.52255540492125,261.93333333333334,58.65071500306173
28,28,91.86666666666666,9.608730597935592,453.3333333333333,89.3554533144846,282.8666666666667,90.29772319839972,98.53333333333333,10.806116237952844,161.61290322580646,19.57374472763322,95.0,10.045673474464294,181.0,19.46347005717805,394.6,90.44373573295906,170.33333333333334,11.786872798599735,250.33333333333334,65.03296030418673,136.26666666666668,16.935555409759584,664.2,92.478667810474,263.6666666666667,59.19479456593885
29,29,91.86666666666666,9.608730597935592,464.46666666666664,91.63870442202982,289.1333333333333,92.7432712943121,101.6,11.26205033631877,169.16129032258064,20.398990853321877,95.0,10.045673474464294,187.8,19.18175058631395,402.2,92.87038518518399,174.13333333333333,12.173511012455297,256.3333333333333,67.30776192100592,142.66666666666666,16.860121698958867,677.7333333333333,94.535658959013,267.8,59.44844264851127
30,30,91.86666666666666,9.608730597935592,475.26666666666665,93.99638133302635,296.93333333333334,94.63851537610145,101.6,11.26205033631877,173.90322580645162,20.442266860066376,95.0,10.045673474464294,192.2,18.883549572165833,409.93333333333334,95.42668933289595,182.4,12.271303471469071,261.6,69.30523789729027,146.66666666666666,17.342988763741367,691.2666666666667,96.80374036238553,272.26666666666665,59.656085964405946
31,31,91.86666666666666,9.608730597935592,484.46666666666664,96.23720078438905,302.53333333333336,97.0914284655524,102.13333333333334,11.28454859695491,176.0,20.698167839813216,95.0,10.045673474464294,197.6,18.699922756822044,416.46666666666664,97.79992577441702,187.4,12.657821473083132,266.6,70.92912268204398,156.73333333333332,16.76781749971366,702.2,99.10045184334707,273.73333333333335,60.17230567603646
32,32,91.86666666666666,9.608730597935592,493.06666666666666,98.6015761274373,306.6666666666667,99.33667406761117,102.13333333333334,11.28454859695491,179.93548387096774,20.78861128039758,95.0,10.045673474464294,201.4,18.222769639473942,423.06666666666666,100.39138815065171,188.6,12.844990376710204,271.73333333333335,72.72220915032563,165.93333333333334,17.920681203983705,712.9333333333333,101.82077791303116,274.73333333333335,60.5448936587401
33,33,91.86666666666666,9.608730597935592,501.53333333333336,100.8137497970795,312.26666666666665,101.0126710056897,103.8,10.873086038471323,181.5483870967742,20.52930388040727,95.0,10.045673474464294,204.73333333333332,18.150596357920257,429.6666666666667,102.85012468708119,190.8,12.067661100828296,276.6,74.57171343374407,176.53333333333333,18.5008988770616,721.0666666666667,102.55034391476724,277.46666666666664,60.53148797970389
34,34,91.86666666666666,9.608730597935592,509.26666666666665,103.02161441676711,321.53333333333336,102.7236147973631,106.53333333333333,11.472814889183972,183.80645161290323,20.08641162726728,95.0,10.045673474464294,207.13333333333333,19.111571053896856,436.4,104.67846218035706,191.2,12.102965660439502,280.93333333333334,76.28440741602977,181.73333333333332,18.562199741928737,726.8,103.89127650256943,278.46666666666664,60.73797030718953
35,35,93.2,9.846014422089782,517.4,104.9817253938354,325.6,104.38164163832217,107.86666666666666,11.570793372075194,187.38709677419354,20.7683661141084,96.33333333333333,10.280366040464022,212.53333333333333,19.919809607895726,444.3333333333333,106.09554045153692,192.26666666666668,12.286023374972489,285.6,78.00203985936665,186.2,19.208146419914883,732.8,104.91220456489638,280.46666666666664,60.9156696984841
36,36,94.53333333333333,10.045614484458895,525.0666666666667,106.77896033568773,329.8,106.025581818729,109.2,11.76707270309825,189.67741935483872,21.218666663522423,97.66666666666667,10.484980439410213,218.13333333333333,20.59468467923306,450.3333333333333,108.02652623485757,193.93333333333334,12.093512187823562,291.6666666666667,79.07766459018018,187.86666666666667,19.609037976667043,736.7333333333333,105.13011902364576,282.2,61.158969542950565
37,37,97.53333333333333,10.600573010368267,534.7333333333333,108.74073004339436,335.3333333333333,107.63595709268935,111.13333333333334,12.178256276081806,191.61290322580646,21.284147560971302,100.66666666666667,11.030731482410268,224.73333333333332,20.45731961733809,458.73333333333335,109.91412675020102,199.93333333333334,12.29325620607283,299.3333333333333,80.44794958600619,190.2,20.091833609150207,741.6,104.94789394954262,288.6,61.06330412867544
38,38,99.2,10.85099073817686,542.6,110.51687855004069,340.6666666666667,109.36099920971895,114.6,11.724163083137318,194.41935483870967,21.511692447440637,102.06666666666666,11.266653517415076,228.93333333333334,19.98431977919281,465.4,111.72640392196166,204.66666666666666,12.812031382577398,304.46666666666664,82.13040398816543,191.2,20.361663324329214,744.5333333333333,104.88020114679698,293.06666666666666,60.9819985581659
39,39,100.86666666666666,11.11310204385063,552.7333333333333,112.67374599718,345.0,110.77480660230364,116.26666666666667,11.95638989240729,197.61290322580646,21.70978178661367,102.93333333333334,11.394137543946464,238.2,20.62839467013046,476.3333333333333,112.88206891035209,208.0,13.357644502930398,310.06666666666666,84.20559319858702,196.33333333333334,20.929228189128057,748.8,104.84592717146643,295.6666666666667,61.45485545715048
40,40,102.53333333333333,11.38609938737842,562.0666666666667,114.70338430216593,351.0,112.65842178905223,117.4,12.136190139871372,201.03225806451613,21.916333380065097,104.33333333333333,11.625132416609443,243.26666666666668,20.229454140307762,483.8,115.03901560388593,208.73333333333332,13.505378900988275,315.26666666666665,86.11230221398445,201.33333333333334,20.7312253304937,752.8666666666667,104.81729571726929,299.73333333333335,61.71817428470351
41,41,105.2,11.960750626760662,572.9333333333333,117.00797566991051,356.1333333333333,113.9754307507316,120.6,12.79437376349464,204.19354838709677,22.30599884572281,107.13333333333334,12.237235223935425,248.46666666666667,20.730410655023842,491.6,116.80455851074001,213.2,14.499716472323787,322.73333333333335,88.51985171783868,205.2,21.439154212172955,757.8,104.75423937324285,305.53333333333336,61.6351895640193
42,42,108.2,12.66568417242257,583.1333333333333,119.21859909582216,362.3333333333333,115.42973492000971,124.53333333333333,13.734261025840667,208.38709677419354,22.528773481652905,110.53333333333333,13.000467228071004,256.26666666666665,21.061279198602385,499.93333333333334,117.947463508751,216.4,15.13165923192533,330.26666666666665,90.9430819147237,212.4,23.075104429762487,763.0,104.62079674286136,310.4,61.23316457969851
43,43,112.73333333333333,13.799345126705322,595.6666666666666,121.80438476568955,367.26666666666665,115.64241692645737,130.93333333333334,15.31403616633132,212.09677419354838,23.10521357974154,114.86666666666666,14.088250949454826,269.53333333333336,22.623658544230327,508.53333333333336,119.85264532997422,219.0,15.838350082421254,339.06666666666666,93.6066221145903,224.8,25.722830326385157,769.3333333333334,104.47820258223635,315.26666666666665,61.09355060827555
44,44,115.66666666666667,14.554011792604102,606.8666666666667,124.58756373345228,372.73333333333335,115.79969167745047,133.86666666666667,16.044899962754982,218.74193548387098,23.8006797680945,119.4,14.95706447728891,285.8,23.13846244771775,516.2666666666667,121.51135170259852,221.6,16.48131602080907,346.4,96.28429201530687,233.2,27.155060915662357,773.5333333333333,104.58612045865642,317.93333333333334,60.90060876664656
45,45,119.13333333333334,15.335323542336761,617.8666666666667,127.14551127364676,380.6666666666667,117.56570424581656,137.6,16.97967412329616,223.58064516129033,24.52070306199696,123.06666666666666,15.74250203653696,293.8,23.78107557608687,525.7333333333333,122.86123940506276,223.8,17.070624541071194,353.8,98.68158445784658,236.2,28.065193943942578,777.6,104.44787322977056,321.6666666666667,60.804580724128314
46,46,124.46666666666667,16.467035533430394,630.1333333333333,129.74281797007035,387.3333333333333,119.0959152827545,141.6,18.051728141341172,227.6451612903226,25.715709349759027,128.4,16.853037972095386,301.53333333333336,25.140293760622015,535.4,123.93180203464948,227.06666666666666,17.874243832749755,361.8,101.03989091223109,239.46666666666667,29.066799184203525,782.6666666666666,104.28059014735908,326.8666666666667,60.629502658298236
47,47,125.46666666666667,16.75254320106961,641.5333333333333,132.28856897510641,390.53333333333336,119.66341190250323,144.6,18.37529742767598,229.90322580645162,26.076225206043038,130.46666666666667,17.427657882207214,310.6,25.874706654268454,542.7333333333333,125.55506863229081,229.66666666666666,17.930648291351545,368.06666666666666,103.65483176460299,243.2,30.093956573076632,788.4666666666667,104.46157684544607,328.8,60.91744504746658
48,48,127.86666666666666,17.43199272516973,652.5333333333333,134.67567186612655,394.06666666666666,120.07910232348848,148.86666666666667,19.63712281859521,231.03225806451613,26.148478779833688,132.8,18.086999628339562,316.4,26.23005909257545,548.7333333333333,126.82251698659356,231.2,18.421774555611567,374.73333333333335,106.11982605282331,250.46666666666667,30.174583368813582,793.9333333333333,104.50809502582048,331.8666666666667,61.02078820035507
49,49,128.53333333333333,17.541535892888096,661.6,136.94118120971177,396.6,120.85178433841091,152.13333333333333,20.17872733937988,231.06451612903226,26.19394308791572,133.46666666666667,18.18885291518875,320.73333333333335,27.26470517258802,553.5333333333333,128.4928313319607,235.2,18.681470320436055,378.8666666666667,107.90707387651929,253.0,30.6879636194895,797.8,104.74952983188038,334.93333333333334,60.918194083298054
50,50,132.2,18.280092389749505,671.0666666666667,138.84230756642722,400.53333333333336,121.0686074244835,155.4,20.740041787164586,238.90322580645162,26.3532535883208,136.86666666666667,18.921796171885223,327.06666666666666,28.251327074696537,560.1333333333333,129.77285683212176,237.4,19.297391879042443,384.6666666666667,109.46429825560749,256.26666666666665,31.565588389421325,802.9333333333333,104.82279084951651,340.06666666666666,60.51522979413559
51,51,136.53333333333333,19.573421132107047,679.0666666666667,140.48406684402696,406.53333333333336,121.10703683259027,161.33333333333334,21.69478517302496,244.25806451612902,26.312219962178315,141.33333333333334,20.18749154339921,335.6,29.592311313732978,567.1333333333333,130.97931530221493,242.0,20.255698786596657,391.3333333333333,111.3302860527745,261.73333333333335,32.5563397706078,808.7333333333333,104.68146250694338,346.2,59.98497589674712
52,52,141.53333333333333,20.815136942281352,686.5333333333333,141.81304960065222,410.8,121.46912547822366,166.66666666666666,23.19744558095743,247.83870967741936,26.717004479435953,146.13333333333333,21.413363774712,343.8,31.028760851829063,574.2,132.11756380840006,245.2,21.229162332351535,398.06666666666666,112.97730221073088,266.6,33.79859300161605,813.8666666666667,104.65179795309211,352.0,60.17131099341834
53,53,145.86666666666667,21.958924617803355,692.3333333333334,143.10868182893313,414.4,121.51480202473734,170.6,24.361682116708515,250.2258064516129,27.18460074267882,150.33333333333334,22.54825278605204,348.26666666666665,32.36643895102411,581.7333333333333,132.66604578302506,247.66666666666666,22.131860727450352,403.6,114.35860945095281,268.93333333333334,34.54857664431559,817.3333333333334,104.59694776369663,356.06666666666666,60.067848058427806
54,54,148.53333333333333,22.796270000285705,698.7333333333333,144.61398323864864,418.3333333333333,122.08403905749758,174.86666666666667,25.45163023229517,253.32258064516128,27.38842229007711,154.2,23.672431222838096,353.3333333333333,33.30314188270019,587.0666666666667,134.00373018578142,250.86666666666667,22.807964820633586,408.8666666666667,116.0459244979874,273.26666666666665,35.49591108428834,821.2666666666667,104.62294061869845,359.53333333333336,60.05389184662328
55,55,149.86666666666667,23.21893224967106,702.7333333333333,145.9749587860623,420.1333333333333,122.52161230363188,176.4,25.947605327317245,256.16129032258067,27.955297181912034,155.53333333333333,24.09128319384266,357.6666666666667,33.11953658648779,592.2666666666667,135.07184809629334,252.73333333333332,22.875210583932535,412.2,117.42432835187472,276.6666666666667,35.60108196441559,822.5333333333333,104.6178173338734,360.8666666666667,60.0242815064901
56,56,150.53333333333333,23.01011693758816,707.8,147.27809522577803,422.6666666666667,122.83950384018856,178.0,25.96578945886726,261.1290322580645,27.915650485154952,157.53333333333333,23.89846423083694,364.8,32.173584748292434,597.8,137.10668028136988,254.26666666666668,22.863355769375524,416.26666666666665,118.61465027246533,278.3333333333333,35.29704635633811,823.9333333333333,104.75229901127778,362.1333333333333,60.05559399731528
57,57,155.2,21.960004047763235,712.6,147.97233375045332,427.0,122.68637522833033,180.66666666666666,25.36921435592827,264.5483870967742,27.47913175517122,161.93333333333334,22.864327706746188,367.93333333333334,32.30555049202215,602.6,138.12508984411357,256.93333333333334,22.4712095637787,421.8666666666667,119.19589354099844,284.46666666666664,33.92119844144225,825.3333333333334,104.5243476863609,364.93333333333334,59.90173187380713
58,58,156.86666666666667,21.44323082345914,716.5333333333333,149.02625769132592,430.1333333333333,123.15583142837701,186.93333333333334,24.516201747990007,267.7741935483871,27.489425066445158,163.86666666666667,22.330620067355778,371.26666666666665,32.01533891630582,605.6,139.43357797412594,258.06666666666666,22.26176925516861,426.26666666666665,120.60707429653688,286.26666666666665,33.79407793835636,826.3333333333334,104.3845312791621,365.8666666666667,59.92060425942661
59,59,159.53333333333333,21.141610716870737,719.8666666666667,149.7820599453802,435.4,122.94717203380934,191.26666666666668,23.581436515788177,272.0,27.42421209349526,166.4,22.026610169419065,375.0,31.84197090494103,608.9333333333333,140.34178807996383,259.46666666666664,22.286391795426624,430.6,121.68216522290084,290.0,33.14305692331686,827.2666666666667,104.2017899896016,367.4,59.910956148826955
60,60,163.53333333333333,20.56380134911651,724.2666666666667,150.58834148961398,438.6,122.50564794236134,192.66666666666666,23.62139645258871,277.93548387096774,27.075795853312645,170.4,21.427666435916183,379.0,31.56228410267194,613.0666666666667,141.26172609471845,262.06666666666666,22.171546664170304,436.53333333333336,122.89214301498211,293.2,33.04168411096639,828.6666666666666,103.87123082255545,370.8666666666667,60.24334848792053
61,61,170.2,19.150213227707585,729.8666666666667,151.0576304054307,443.73333333333335,121.70727967515307,194.53333333333333,23.550959719376696,285.3225806451613,26.2961753666019,176.8,19.99915553772764,384.3333333333333,31.305330276227778,618.7333333333333,142.15570388889833,266.2,21.886210778072623,444.3333333333333,123.65499196165531,297.0,32.792139979642144,830.6,103.46562714254429,374.0,60.292398636422924
62,62,177.2,17.97929673572109,734.9333333333333,151.333347038668,449.06666666666666,121.47004995897976,198.6,22.731436871043197,294.48387096774195,25.529679977750845,182.46666666666667,19.082712750705177,389.06666666666666,31.625934036858162,624.6666666666666,142.91037336321952,269.6666666666667,21.460799750380364,451.46666666666664,124.05697138068518,300.26666666666665,32.512898864798146,832.2,103.31209244054853,377.53333333333336,60.383946848786195
63,63,184.53333333333333,16.758643982976313,740.5333333333333,151.71590018969786,455.8,120.8530862015714,201.06666666666666,22.35739334173456,298.61290322580646,25.552935299758047,192.13333333333333,17.705207436524724,389.2,31.663536687419423,631.6,143.97264555000254,272.0,21.7443734740226,458.3333333333333,124.20712689040984,301.26666666666665,32.55893346146566,835.2666666666667,102.63365125713091,381.2,60.117529334906415
64,64,192.2,15.182504551108968,746.6,152.19708859823098,461.06666666666666,120.34699706973873,202.2,22.218550807827228,300.83870967741933,25.58868184271815,197.73333333333332,16.370017760573184,390.73333333333335,31.094617850349266,638.6666666666666,145.16206013867293,276.26666666666665,21.295062895039866,465.0,123.88758345101954,302.93333333333334,32.59508710992661,837.7333333333333,102.39902198607027,384.8,60.27530911483481
65,65,202.73333333333332,13.091970963292871,753.8,152.34149358158027,469.73333333333335,119.00067102207325,208.06666666666666,20.948713387523174,305.741935483871,25.972448691530897,207.06666666666666,14.681648913348079,391.1333333333333,31.160925199025446,647.8666666666667,146.24842993775783,278.8,21.649983320496524,474.1333333333333,123.0844287170095,305.46666666666664,32.24859916567149,841.2,102.02257702206028,388.93333333333334,60.110599299525774
66,66,211.93333333333334,10.806363008962892,760.6,152.2103164849362,476.1333333333333,118.18177587152832,212.93333333333334,19.827134418751978,313.03225806451616,25.44212521436545,210.46666666666667,14.253534974147964,391.6666666666667,31.40087283523843,654.6,147.54801252473717,282.26666666666665,21.47318051620396,482.8666666666667,122.06697129642187,305.73333333333335,32.260669782489245,844.4,101.57063442638221,392.3333333333333,59.92948943303041
67,67,223.2,8.46598422446492,767.7333333333333,152.07978802564767,481.4,117.42552438791904,213.06666666666666,19.872139440078563,321.0,25.75240307831509,217.06666666666666,13.63311871605048,393.53333333333336,31.10353558561994,662.0,148.99199083619672,287.46666666666664,20.62056506751703,488.8,121.47227209898104,306.4,32.31013600851735,846.2666666666667,101.88038592897573,396.26666666666665,59.81820359624219
68,68,236.8,6.727191918706579,775.8666666666667,151.93536247487077,490.93333333333334,115.92152390174873,214.13333333333333,20.24403707359372,325.51612903225805,26.439331175795584,224.26666666666668,13.59132621005574,395.6,31.000759847318438,671.8,150.42784021287787,292.26666666666665,20.575166620989524,497.46666666666664,120.30157906663538,307.6,32.46013623576531,850.0,101.79425873354111,403.73333333333335,59.397378667686944
69,69,252.06666666666666,5.601163900211905,784.8666666666667,151.6409169838527,500.2,114.73827996309204,216.06666666666666,20.916652943775933,331.7096774193548,26.84123722389567,230.0,14.031076619814714,398.0,30.820195399193114,682.2,151.78965562763344,293.6666666666667,20.788814656319747,504.46666666666664,119.41382263807249,308.6666666666667,32.84382799000502,854.6666666666666,101.52519847764853,410.2,59.2792412607014
70,70,269.73333333333335,5.451578092965716,794.1333333333333,151.30786471933945,506.6666666666667,114.1029424751241,217.8,21.53306501380816,338.03225806451616,28.01343084564884,237.46666666666667,14.316072293961286,398.53333333333336,30.95457125339457,693.3333333333334,152.9225705793379,295.93333333333334,21.102599453709573,513.0,118.3958707988679,309.73333333333335,33.2565070213223,860.0,101.25523306092491,418.06666666666666,59.1248371699269
71,71,291.53333333333336,6.488873668170886,803.2666666666667,151.53614799165297,519.1333333333333,112.78309040579391,226.33333333333334,22.742748131934114,346.9032258064516,28.709291582717572,244.53333333333333,15.886784631445279,404.8,30.717088982446814,707.1333333333333,153.51898519341123,302.1333333333333,22.508441214929253,522.8666666666667,117.2421185853035,313.06666666666666,34.52991832106267,866.3333333333334,101.6179628332037,428.2,58.66978779576418
72,72,312.53333333333336,8.16489323148083,813.4666666666667,151.7851073551513,531.4666666666667,111.63224809531881,231.73333333333332,24.746082368580943,350.3225806451613,28.838398897682243,253.13333333333333,18.1421220531831,408.6666666666667,30.720773524212014,720.6666666666666,153.7980397698132,306.3333333333333,23.588823467748288,532.6,116.14599242141571,315.8666666666667,35.60872136200677,874.2,101.68509996826258,438.6666666666667,58.09315635094047
73,73,329.8,9.946613047219195,822.2666666666667,151.83422148782802,540.6,110.62717367607092,236.66666666666666,26.569935669502126,357.83870967741933,30.013146504651324,262.4,20.053218084775207,409.8666666666667,30.8664314845852,733.8,153.7020552165057,310.06666666666666,23.99730849105405,541.8,115.1461756975792,319.06666666666666,36.782540141475536,882.0666666666667,101.87807382320264,448.26666666666665,57.77130903959289
74,74,348.8,10.078888827643649,829.4666666666667,152.20427404326406,554.6,109.1653099152331,242.53333333333333,28.036463030476206,361.16129032258067,30.64370443987687,268.0,21.73885410452395,413.2,31.859999302504,745.8,153.41456399066044,316.53333333333336,25.65529906998494,550.2,114.24893678085394,320.8666666666667,37.44066317867859,887.6666666666666,102.14776515384918,458.0,57.60964425433567
75,75,368.8,10.070506993747193,838.3333333333334,152.58686900448734,566.4666666666667,108.3757195712794,248.53333333333333,29.652485999084895,370.9032258064516,30.780358983352304,274.53333333333336,22.909651855673143,418.2,33.06790320268617,759.4666666666667,152.985224171535,322.4,26.686958945855515,561.0666666666667,113.34574311142647,326.4,38.92166491814038,893.3333333333334,102.61451778018186,469.1333333333333,57.6047734647566
76,76,388.53333333333336,10.966967236678077,847.4666666666667,153.09070271985578,576.3333333333334,108.17872728516008,255.53333333333333,32.028857358696136,379.4516129032258,31.113328437692953,281.26666666666665,23.14792367298567,422.8666666666667,34.25640140232241,771.6666666666666,152.56056477978154,328.06666666666666,27.703424042953674,571.4,112.33330563797878,330.8,40.45740695815511,900.5333333333333,103.17669274562897,478.8,56.9658143099877
77,77,407.73333333333335,11.095331016710151,855.8,153.4270496214913,582.5333333333333,107.94310709985317,261.3333333333333,33.62838307364998,385.7096774193548,31.049964553086756,285.6666666666667,23.723718401945654,425.46666666666664,34.76343758307847,782.8666666666667,152.18961467463805,332.6,28.57454967079777,581.6,111.3496115844146,335.06666666666666,40.87373149011387,905.0666666666667,103.61233159841187,488.26666666666665,56.40917708369143
78,78,426.1333333333333,11.313656120583424,862.6666666666666,153.98362587313315,589.7333333333333,107.56329265100584,266.6666666666667,34.61209379735697,390.38709677419354,31.33318239967114,292.4,25.01302771668307,428.53333333333336,35.543008897411625,792.0,152.19072829110772,333.6666666666667,28.95063486798276,588.5333333333333,110.79578277841392,336.8666666666667,41.66713244184108,909.1333333333333,104.21609458413977,496.53333333333336,55.995624167660864
79,79,444.1333333333333,11.13946604212714,871.8666666666667,154.05678222054405,598.9333333333333,106.99547100141584,273.93333333333334,35.70813373469432,395.3225806451613,31.404858121394543,298.93333333333334,25.24748025564649,433.93333333333334,36.256918624562516,803.2,151.6145756698727,338.8,28.98447093799636,596.6666666666666,110.08512531134629,342.1333333333333,41.72362684423583,917.7333333333333,103.96385981747767,507.0,55.47387773638248
80,80,461.73333333333335,12.947231936395315,883.1333333333333,153.7346882468962,610.1333333333333,106.58867426458349,284.0,36.63064897656667,401.93548387096774,31.556827668430945,306.8,24.841756960587325,441.1333333333333,36.479384335285616,815.4666666666667,150.61627082436024,346.73333333333335,28.90174414831767,607.2666666666667,109.1669248512638,350.1333333333333,41.90591224972296,928.9333333333333,103.9986951485094,519.0,54.92168161219311
81,81,475.3333333333333,14.914770208433325,892.6,153.3839858365635,619.8666666666667,106.41845565363042,293.8666666666667,37.42570318991026,404.80645161290323,31.8780003784211,313.06666666666666,24.76762522445903,448.26666666666665,37.026172925127995,825.0666666666667,149.5814743926583,354.73333333333335,29.23520961924989,615.8,108.40685505180113,357.53333333333336,42.09395487521976,938.2666666666667,104.31603548476743,528.5333333333333,54.50894863672827
82,82,488.0,15.680702932089634,898.9333333333333,152.95464735714359,626.8,106.11801396977276,300.1333333333333,37.8873026712605,406.7096774193548,32.034099727728425,317.3333333333333,24.504451598600365,452.26666666666665,37.03757451461861,832.0,148.73576869364305,359.26666666666665,29.190175922223737,622.2,107.90230972710661,362.53333333333336,42.46534447619001,945.6,104.72120871893884,534.8666666666667,54.36991542851344
83,83,500.6,16.620415825791554,904.4,152.3516342033929,635.2,105.57235328331834,304.6,37.5935928347135,409.83870967741933,31.991709929490824,321.26666666666665,23.893740075903036,455.73333333333335,36.534606628257016,837.7333333333333,148.01481807701,363.26666666666665,28.61568593414251,628.1333333333333,107.48688257608892,367.53333333333336,42.343449360009664,950.3333333333334,104.94831179274942,540.1333333333333,54.3488212417746
84,84,514.0666666666667,17.36240297415761,910.1333333333333,152.36266287065553,642.5333333333333,105.5146905692564,311.06666666666666,38.5556413703816,414.19354838709677,32.06605498205302,325.8666666666667,24.513917437817813,458.73333333333335,37.05089192708581,844.8666666666667,147.2568992284245,370.0,28.712676255928802,634.0,107.10335610469397,370.1333333333333,42.903599089293365,955.5333333333333,105.79031111555503,546.4,54.09570120526111
85,85,527.8,17.881138417648668,917.5333333333333,152.9136827441232,648.8,105.1877136889623,319.1333333333333,40.42978733191289,422.2258064516129,32.51771980483508,330.8,25.12585211379794,464.73333333333335,38.00028849793019,854.5333333333333,146.79672617199205,375.8666666666667,30.234177373983258,639.0,106.79384085444461,374.2,44.52037735689131,961.0666666666667,106.8963970567002,554.2,53.90717948474025
86,86,536.4666666666667,19.738707976779853,925.8,153.21337916629722,654.8,105.08731607572818,328.0,42.29294661445728,424.8709677419355,32.91535962023212,335.26666666666665,26.223563054231576,470.26666666666665,39.2655310154584,863.3333333333334,146.18249375859435,382.4,31.58069733942625,645.4,106.07644203853914,379.93333333333334,46.03790386836256,968.6,107.79997113996727,562.4,53.95749767692675
87,87,549.7333333333333,20.23780108096215,934.3333333333334,153.51069934963755,662.2666666666667,105.17978118616891,335.4,44.545387590137274,429.4516129032258,34.4257737676272,341.26666666666665,27.09464345038893,475.46666666666664,40.59905490598591,872.6,145.58488322014145,388.6,33.181092340200145,650.4,105.80606157809045,385.06666666666666,47.412278453457056,975.8666666666667,108.79219198562475,570.8666666666667,54.18928690077785
88,88,562.0666666666667,19.073767131654733,939.7333333333333,153.49775146139345,669.3333333333334,105.11401922216196,339.8,45.68084451447406,434.48387096774195,35.17785555238993,348.06666666666666,27.393505583406952,477.8666666666667,41.18401703645796,879.8666666666667,145.20397505016993,391.73333333333335,33.90476422329223,653.5333333333333,105.63176570485757,388.2,48.40121210603443,980.0,109.55668243729666,577.0666666666667,54.44887238229736
89,89,575.4666666666667,18.457366290193473,946.0,153.37202410406462,675.4666666666667,105.08328407788079,345.2,46.8033427106322,437.741935483871,35.33914673370979,355.53333333333336,28.19343763938562,482.4,41.831705147597745,888.2666666666667,144.79473491553225,396.26666666666665,34.689283220763876,658.0666666666667,105.3348298065287,391.46666666666664,49.29591974701054,985.2,110.25337283830468,585.2666666666667,54.621645417802526
90,90,586.6,18.56419492823035,953.6,153.393895286322,684.8,105.13640663442897,352.06666666666666,48.26532840379236,442.93548387096774,35.84618357897631,361.0,29.215216735271515,486.8,42.62552182802119,897.6666666666666,144.2568285821943,401.8,35.64107493079049,662.5333333333333,105.0510930364275,395.6666666666667,50.22488685163223,991.6,111.19511580001064,593.7333333333333,55.196736350111344
91,91,593.4,18.669475979077006,959.7333333333333,153.7595371326906,690.1333333333333,105.71907708289578,358.0,50.08499442614191,445.64516129032256,36.279741780459375,363.53333333333336,30.146437661914607,489.93333333333334,43.74405017743471,905.6,144.12302769200735,406.0,36.93898873668429,665.3333333333334,104.88544721283805,398.6,51.15769085223974,996.2,112.18093321851882,600.7333333333333,55.63807382772394
92,92,600.4,18.03670332035948,967.2,153.808804833938,697.7333333333333,106.74407469026784,366.46666666666664,51.386540967383596,448.16129032258067,36.713194932507946,371.4,31.548734787098308,495.6,44.57720394003095,914.4666666666667,143.87784530764412,413.06666666666666,38.07273351149136,670.0,104.44869022103094,403.3333333333333,51.84641135479263,1003.0,113.14851597200321,609.6666666666666,56.35724673242351
93,93,607.7333333333333,17.750734987391162,976.5333333333333,153.84413083570195,706.5333333333333,107.59193966780914,378.06666666666666,52.603123410997114,453.5483870967742,37.4060276241891,378.53333333333336,32.59636880481106,503.06666666666666,45.51380417379293,923.6666666666666,143.48264058118025,422.6666666666667,39.24438152757005,676.7333333333333,103.77049320138772,410.6666666666667,52.409046434257405,1012.8,114.10311905367784,619.3333333333334,57.15628995553754
94,94,613.4666666666667,17.575201384442334,985.4666666666667,153.80396951001305,713.8666666666667,108.41176101293587,387.4,53.833884414104006,457.61290322580646,37.83502931306391,384.1333333333333,33.110705441213646,510.53333333333336,46.15845815513403,932.6666666666666,143.03742064125638,430.26666666666665,40.34170344738849,683.1333333333333,103.0748537786083,417.2,52.97070049670017,1022.4,114.90114785230728,628.2,57.97824879498633
95,95,621.5333333333333,18.0418936347027,993.8666666666667,153.89629601106688,722.5333333333333,109.31625340844452,397.3333333333333,54.978837679534415,460.741935483871,38.16051229654179,390.73333333333335,34.01495967190732,516.4666666666667,46.98688863612597,940.4666666666667,142.64345190148185,437.8666666666667,41.25981274979502,689.6,102.55113846272013,423.8,53.57795566586442,1031.4,115.82825600383048,636.6666666666666,58.56139544987838
96,96,630.1333333333333,18.10484690577309,1002.8,153.58009709015755,730.8666666666667,110.06987141172007,407.73333333333335,55.290462642839756,465.96774193548384,38.51824935729038,398.2,34.50941256462584,523.1333333333333,47.187179677598095,949.6666666666666,142.31841191627447,446.53333333333336,41.425367071844235,696.6,101.9256286602039,430.8,53.86239256970797,1040.6666666666667,116.51402077448464,645.6666666666666,59.256104545657784
97,97,640.4666666666667,18.455921462691506,1012.8,153.497396286278,740.2666666666667,110.96119308285382,418.3333333333333,56.406750318392575,470.5483870967742,38.80841811738173,406.1333333333333,35.2280023297965,530.4666666666667,48.01211575487232,960.6666666666666,141.85077187481738,454.73333333333335,42.38547619872393,703.3333333333334,101.35871027271483,437.4,54.526878183556825,1051.2666666666667,117.2905780687592,656.1333333333333,60.27690670133531
98,98,648.1333333333333,19.385187166532116,1022.7333333333333,153.56569254207113,750.0666666666667,111.73542029342417,428.93333333333334,57.843502788254575,476.4193548387097,39.276303823375684,413.06666666666666,36.0580355250522,538.2,49.13601982705198,971.2666666666667,141.40326781283432,462.3333333333333,43.835314699621065,709.6,100.89240914073874,443.93333333333334,55.42895085235325,1061.0,118.28988873854678,665.8666666666667,61.33585985134392
99,99,653.1333333333333,20.203380721864164,1030.6,153.54211293467483,755.7333333333333,112.35552566806916,436.46666666666664,58.890623035263275,481.0967741935484,39.3742245970582,419.0,36.98299909718278,544.3333333333334,50.071297315076784,981.1333333333333,141.06061318664607,466.46666666666664,45.17392233644605,713.8,100.58085525806808,449.8666666666667,55.8415111755616,1068.3333333333333,118.87056141185828,673.6,62.33634930315092
100,100,657.8,20.459434118382756,1039.0666666666666,153.29800945773465,761.2,112.99566166696648,444.46666666666664,59.29428427890962,492.5483870967742,41.79203352306616,424.8666666666667,37.06605115396227,551.8,50.27137024854869,991.4,140.67013581820095,469.93333333333334,45.937780787753596,718.2,100.16516138636005,456.06666666666666,55.67416848985745,1076.5333333333333,119.29052739394662,680.9333333333333,63.39796468283447
101,101,662.1333333333333,20.632846879923534,1047.9333333333334,153.0458890272723,766.3333333333334,113.00036053695351,449.53333333333336,59.764193417252905,497.64516129032256,41.7842321575625,428.6,36.78705086183331,555.6,50.32629531368269,1002.4,139.92140015816815,472.1333333333333,46.13736655458992,722.8666666666667,100.2413472759804,461.6,55.140773379495585,1084.9333333333334,119.405730987221,687.8666666666667,64.51617310870657
102,102,665.6,21.374917803610643,1056.2666666666667,152.8841090984109,773.0,112.96477327025447,451.3333333333333,60.26192213379241,503.61290322580646,42.00990115243509,434.53333333333336,36.648827983887735,560.0666666666667,50.079711275939694,1013.6,139.1536257362903,472.8,46.05206715109419,727.6666666666666,100.77555553105421,466.4,54.7846531632922,1092.4,119.32818610873123,694.0666666666667,65.59881209403223
103,103,671.6666666666666,22.041912937082525,1065.5333333333333,152.53781656193155,778.2,112.96301066179927,454.53333333333336,60.67976903689046,513.8709677419355,42.333735300664536,441.46666666666664,36.60490151352432,565.0,49.75504441204373,1024.4,138.38746892531688,475.53333333333336,45.841453018145216,734.2,101.22784860567438,472.2,54.456686152084814,1101.4666666666667,119.37034311257891,701.5333333333333,66.78049393625633
104,104,675.4666666666667,22.50607160877391,1074.3333333333333,152.46920757733105,781.4666666666667,112.84383965528708,457.06666666666666,61.319162614175546,519.3225806451613,42.613877234766605,447.8666666666667,36.383129993832966,568.0666666666667,49.550913584282554,1034.2,137.36330417303355,477.6,45.722136627434395,739.6666666666666,101.97218211809495,476.4,54.21838966418846,1109.8666666666666,119.36583790707984,708.2666666666667,68.02342515906098
105,105,678.6,22.792942377460225,1086.4666666666667,151.9863405168494,787.3333333333334,112.90844537516685,461.1333333333333,61.76729567347768,527.1612903225806,43.33981346720232,455.0,36.09493654855822,576.9333333333333,48.7992228231982,1047.4,136.19609392343085,481.1333333333333,45.615091719655595,747.8,102.5677098852807,481.8666666666667,53.983937254348916,1122.2,119.27884044447185,716.1333333333333,69.1700556064009
106,106,683.0666666666667,23.408539119383413,1101.1333333333334,151.62848945635122,794.7333333333333,113.40321244388358,466.73333333333335,62.72185276930852,533.8387096774194,43.46115748260475,464.4,36.20948924123497,584.6666666666666,49.38390801030605,1064.2,134.84592689436343,486.8666666666667,46.23926822437749,757.6,103.55257601817542,489.2,54.182998563510054,1137.3333333333333,119.12628841944412,727.3333333333334,70.43103272258877
107,107,687.4,24.00403669755939,1115.6,151.0375023333977,803.0,113.88875663948961,472.4,63.27848853371192,541.5483870967741,43.87006257865261,474.06666666666666,36.51598939480459,590.4666666666667,49.826620878283,1080.7333333333333,133.87713991788365,493.73333333333335,46.60724470786982,768.1333333333333,104.53728167146522,501.1333333333333,53.664129684686166,1152.5333333333333,119.01902244474915,738.0666666666667,71.85890289954284
108,108,692.0666666666667,24.732428854381386,1129.6666666666667,150.433615234736,811.6666666666666,114.55504903433659,480.8,63.71012129603549,547.741935483871,43.927785023485825,482.0,37.0088277757258,597.2,50.60682430924378,1097.3333333333333,133.06575372654987,501.6666666666667,47.38219700048313,777.8666666666667,105.13440568747825,511.26666666666665,53.8367463658351,1166.9333333333334,119.06328724829652,747.0666666666667,72.95761123444926
109,109,696.5333333333333,25.529915640138583,1145.5333333333333,149.89892495846559,820.8,115.60704323026535,488.73333333333335,64.77567902069875,556.1290322580645,44.42116429737999,491.6,37.834587350729755,605.4,51.492376997851714,1113.0,133.01702480843906,509.73333333333335,48.55974250953759,788.7333333333333,105.66237495665844,520.9333333333333,54.49709200532664,1183.5333333333333,119.40660196401451,757.3333333333334,74.15177628301242
110,110,701.6,26.542343528784343,1164.6,149.39450532808166,831.8,116.90817669341087,494.93333333333334,66.4683360985041,563.3870967741935,45.01614180185798,502.46666666666664,38.79391323008937,613.9333333333333,52.84850185339361,1128.8,133.29066650661545,518.6666666666666,49.96306784163827,802.5333333333333,106.42613992464096,534.9333333333333,55.06363725861331,1203.6666666666667,119.91443863268758,767.8,75.19386499797263
111,111,706.2666666666667,27.49811576036384,1181.8,149.48341268069402,842.4,118.34371034312629,503.8,68.21731288886845,569.9354838709677,45.830410260536134,513.4,39.89807012876688,621.4,54.310449168542966,1143.4,133.50901093184683,527.4666666666667,51.72137891662438,814.9333333333333,107.52064263476383,548.6,55.97259646966143,1222.2666666666667,120.56343527755801,777.6,76.24474043791115
112,112,710.4,28.478108551423617,1196.7333333333333,149.88521435245534,853.3333333333334,119.71951169914402,510.93333333333334,69.93555552024968,577.8387096774194,46.91687019833568,524.1333333333333,40.982691920334325,629.8,55.70981960121572,1155.1333333333334,133.8010751216286,535.7333333333333,53.30794951488456,827.6666666666666,108.92801564607974,558.6666666666666,56.76960584809576,1240.3333333333333,121.14463959954523,786.3333333333334,77.12037728507683
113,113,714.7333333333333,29.5096920676229,1213.4,150.29502246507624,863.7333333333333,121.07332825529663,519.6,72.25521434471008,581.8709677419355,47.58659868571731,534.9333333333333,42.23473732648325,639.8,57.00769538696801,1167.6666666666667,134.1633388131105,542.6666666666666,55.31338328443099,840.0,110.24558444168586,570.8,57.69153221131234,1256.1333333333334,122.0265132089167,795.7333333333333,77.90218748414459
114,114,719.6,30.736413439292342,1228.1333333333334,150.71588773190044,872.7333333333333,122.23429112129675,525.5333333333333,74.13314548337512,584.7096774193549,48.17867355945758,545.4666666666667,43.38600559490907,646.2666666666667,58.08327100267658,1178.8666666666666,134.522657873986,548.1333333333333,56.7506723732399,851.4666666666667,111.41162383668018,581.2666666666667,58.657383103856525,1272.2666666666667,122.83204311096846,804.2,78.62474589254114
115,115,723.4666666666667,31.705711601352647,1244.0,151.825104057999,884.0,124.03150137498673,535.1333333333333,76.76479903165493,593.0322580645161,48.19066545488166,556.3333333333334,44.81861385795134,654.3333333333334,60.0244147857384,1190.3333333333333,134.69008597242507,555.3333333333334,58.96798880497539,863.6,112.9666932231699,589.6666666666666,59.962556217594226,1288.8,123.86484390478016,813.3333333333334,79.23566350053726
116,116,726.8666666666667,32.62417190661845,1259.7333333333333,152.81150237877793,894.8,125.97118541775954,543.6,79.28389495982144,597.8064516129032,48.59515311268656,565.6666666666666,46.2040562593244,660.0666666666667,61.93835406033731,1200.8666666666666,134.89580725439473,563.2,61.1618036213961,873.6,114.57770968017974,599.4,61.036804925844166,1303.1333333333334,124.59869329318975,822.2666666666667,79.89951837800423
117,117,730.5333333333333,33.62629482568223,1276.9333333333334,153.6168239243104,907.3333333333334,127.72705853295723,552.7333333333333,81.95231495159807,604.7096774193549,49.225028395076855,576.2666666666667,47.857052578292794,665.9333333333333,63.96530077865423,1212.1333333333334,135.14232388006246,570.9333333333333,63.44982035990097,883.8,115.99123338520985,609.8666666666667,62.3947196246368,1321.7333333333333,125.98435411384018,831.7333333333333,80.93412776472627
118,118,735.8,35.03042487134101,1294.2,153.91790596866164,919.4666666666667,129.47201728272893,559.4,84.06763414722167,610.3870967741935,51.05712206609294,583.7333333333333,49.09577638920948,670.6666666666666,65.13552822413462,1221.8,135.7893532072542,577.4,65.18955608241417,893.9333333333333,116.63045025174998,617.0666666666667,63.34803104309586,1338.0666666666666,127.71438504784082,839.2666666666667,81.73205364232928
119,119,740.8666666666667,36.57502082225174,1312.0,154.84986277036217,932.2,131.71002492850218,568.0,86.76845304858468,612.483870967742,51.410811427856686,590.1333333333333,50.30713372578191,676.3333333333334,66.91338790915822,1232.2666666666667,136.13847416563823,584.6,67.38419201365654,902.9333333333333,117.76373585056429,625.3333333333334,64.7518797095955,1352.1333333333334,129.17312643345207,847.3333333333334,82.74510615494182
120,120,742.2,36.96535314768862,1328.2,156.20206855935749,941.7333333333333,133.47807033089464,575.9333333333333,89.52747395404715,621.483870967742,52.550038013784956,595.3333333333334,51.36645396163329,680.9333333333333,68.71942741105825,1239.3333333333333,136.62320176038642,590.2,69.33873055915831,909.1333333333333,118.61597668917085,633.1333333333333,65.66378109847275,1364.0,130.74171314295813,854.2,83.64162706319011
121,121,742.5333333333333,37.06329321179789,1340.3333333333333,157.62077321263254,946.4666666666667,134.7074151771301,583.1333333333333,91.96380286306692,627.3225806451613,53.07682741971583,598.6666666666666,52.1912437668037,685.1333333333333,70.425428909145,1244.3333333333333,136.95613788254875,595.1333333333333,71.16290336133578,913.8,119.43341054979362,637.2,66.88558722010129,1372.4,131.99969023532677,859.2,84.22230900024846
122,122,744.3333333333334,37.314360258236796,1354.0666666666666,159.13176836729897,955.2,136.57301506682953,593.4666666666667,94.43473309548142,631.2258064516129,53.38207187496308,603.5333333333333,53.19923697587038,692.8,72.27209081734878,1251.0666666666666,137.16570568044625,602.4,73.33229090168183,919.6,120.64536828610078,644.6,68.31962789386046,1383.0,133.48301598164298,866.0666666666667,84.90164069435049
123,123,746.0,37.62729505735608,1368.5333333333333,160.94001274917218,963.8,138.34540348947868,604.6666666666666,97.60244380668465,635.8064516129032,54.07547466417426,611.5333333333333,54.67958113036888,701.4666666666667,74.8681131749049,1259.1333333333334,137.45767402421788,611.2666666666667,75.98101907226079,926.6666666666666,122.12829926549163,653.2666666666667,70.28914673083,1395.0,134.93777990038387,874.0666666666667,85.77513064424346
124,124,746.3333333333334,37.745424054274935,1379.2,162.6225131332614,968.8666666666667,139.51566591977058,612.3333333333334,100.06352056642895,640.8387096774194,55.94346590319186,616.8,55.84941658901491,708.7333333333333,76.75800163380242,1265.0666666666666,137.62966303870743,616.7333333333333,77.90036181154981,931.4666666666667,123.34900320875151,658.5333333333333,71.67648718244229,1403.5333333333333,136.1784406714356,879.7333333333333,86.5061316602171
125,125,747.6666666666666,38.14459818074337,1389.6,163.9023232158579,973.6666666666666,140.80794379947827,619.1333333333333,102.22254009612412,645.4193548387096,57.206451507284136,620.2,56.75422255460626,712.8666666666667,78.47076549287026,1270.5333333333333,138.10848768403181,622.0666666666667,79.79843867404182,936.0666666666667,123.72947072515072,662.2666666666667,72.82627527459007,1409.2666666666667,137.13582777399662,885.0,87.2385745464063
126,126,750.0,38.299057139540366,1399.1333333333334,165.2213832452733,981.2666666666667,141.71029811764774,625.8,104.45218789262171,651.2258064516129,57.481295146616205,622.2,57.530683600627896,717.6666666666666,80.25036748502453,1275.7333333333333,138.61686498856932,627.6666666666666,81.73320645268382,940.2666666666667,123.86930268693753,665.4666666666667,74.12391227107734,1413.9333333333334,138.19588244924637,890.0,87.91056060944365
127,127,754.5333333333333,39.11917593618155,1410.0666666666666,166.0660234609962,987.9333333333333,142.95113280548136,632.4,106.26983684104452,656.741935483871,57.136635761874274,626.3333333333334,58.472988382417824,721.9333333333333,81.85767956461814,1282.5333333333333,139.19527024744502,634.2,83.46598508773899,946.5333333333333,123.85230870020295,670.0666666666667,75.22537790853217,1420.0,139.05720645355515,896.4,88.73945884191292
128,128,761.5333333333333,40.31419564335087,1422.8666666666666,167.0965620144144,996.7333333333333,144.52725899494737,641.4666666666667,108.8012200367325,663.8064516129032,58.4603785237323,632.0666666666667,59.81047598069286,728.3333333333334,83.99363291565838,1291.1333333333334,139.82696820369466,643.4666666666667,85.90650559593088,954.6,123.76205844729276,676.3333333333334,76.83857056144345,1427.9333333333334,140.25093278887007,905.2,89.86835804540871
129,129,768.2,41.48886865440202,1435.5333333333333,168.1791073473401,1006.2666666666667,146.2075379320374,651.4,111.22596819088605,669.1935483870968,58.966990525226585,638.5333333333333,61.227798092527046,734.1333333333333,86.18362137084165,1300.2666666666667,140.41850041664472,651.0,87.99222187847691,962.7333333333333,123.64682560212164,681.9333333333333,78.50907755959982,1435.8,141.50399130609554,914.4666666666667,91.11569527763
130,130,775.0,42.858734361984034,1447.3333333333333,169.46859864271588,1014.6666666666666,147.97097813547887,661.4666666666667,113.56685223218052,673.9354838709677,60.67157858880539,644.8666666666667,62.70409284296567,740.8666666666667,88.40225571112319,1309.1333333333334,141.02352417370076,658.9333333333333,90.24137837140105,970.1333333333333,123.68083896030915,687.5333333333333,80.31503894963559,1443.5333333333333,142.9915262964648,924.1333333333333,92.47048137609063
131,131,784.6666666666666,44.54677109303002,1459.4666666666667,170.42516419998717,1024.3333333333333,149.48497261275807,672.9333333333333,115.9830434605437,681.0322580645161,61.28043186528786,652.3333333333334,64.15887687203916,747.0666666666667,90.41791693964035,1318.2,141.50524764513546,668.0,92.5001861859988,978.6666666666666,123.48220444588287,694.4,82.12363579113844,1453.7333333333333,144.43312844563255,934.6666666666666,93.77915744114131
132,132,797.8666666666667,46.597841310674625,1472.3333333333333,170.7900248626734,1036.8,150.94759061048674,684.6,118.38741674875942,691.2258064516129,62.00628865555025,661.7333333333333,65.91135236338555,753.7333333333333,92.8475676300398,1329.2,142.00751779786557,678.4,94.87492585270122,990.2666666666667,123.03395978045761,702.2666666666667,84.12759973419564,1465.5333333333333,145.7323228591582,947.0,95.24858704113848
133,133,813.6666666666666,49.69021067611846,1487.5333333333333,170.5061449962478,1052.2,152.67898640248072,695.4666666666667,120.61412729735977,697.0,62.31155983502485,674.0666666666667,68.20012816323354,761.8666666666667,94.71885259565298,1342.9333333333334,142.50559339249864,689.0666666666667,97.24198757814521,1004.0,122.39912853720269,710.1333333333333,85.9431784723251,1480.4,147.08527534128703,961.1333333333333,97.10927941318558
134,134,826.6666666666666,52.31083734470042,1503.2,170.94886044922583,1067.7333333333333,154.61465983870042,708.3333333333334,123.1326535504306,704.9032258064516,62.92155820271018,685.2666666666667,70.6030195556137,769.8666666666667,97.25768140662512,1355.5333333333333,143.02860216417216,698.0666666666667,99.32382355671737,1015.6666666666666,121.91945124791447,717.8666666666667,87.5205558923371,1495.9333333333334,148.8654117477086,974.8,99.13237838589593
135,135,836.3333333333334,54.21288626366462,1516.4666666666667,171.74616584215636,1079.8,156.7009097328765,716.8666666666667,125.31130539284656,712.516129032258,64.95180108382495,694.0,72.72914745058468,777.2,100.16276531503887,1366.8666666666666,143.61454171703016,704.2,101.03720766793457,1025.1333333333334,121.7166789142964,724.8,89.7955801931377,1508.6,150.66117394117612,986.9333333333333,101.08357231811998
136,136,843.0,55.98864964337762,1530.2,172.42738117183643,1091.9333333333334,159.19130257276876,722.0666666666667,126.92645172755815,717.1290322580645,65.08377283023678,702.5333333333333,74.91469914608312,786.8,102.68520179006647,1378.9333333333334,144.3882872032267,708.1333333333333,102.2014075426738,1033.9333333333334,121.66432752698135,730.0,91.16617306386789,1521.7333333333333,152.40552532027226,999.0666666666667,103.25358069300032
137,137,851.0,57.916798561000896,1545.4666666666667,173.0704895999615,1105.9333333333334,162.0019332303487,727.0,128.30113881888275,722.3870967741935,64.90269154880725,712.8,77.54506646675425,795.1333333333333,106.1990946463467,1392.0666666666666,145.34206293863886,711.4,102.86097629540778,1044.1333333333334,121.64961950588224,736.5333333333333,92.94140886322674,1537.3333333333333,154.50651670303006,1012.4666666666667,105.68745817179452
138,138,855.6666666666666,59.217539944150296,1558.0666666666666,173.83745835097199,1114.9333333333334,164.58017881646398,730.2,129.20578590415798,727.0,65.28348491544791,720.2,79.74683274797397,800.7333333333333,108.36557332234938,1403.2666666666667,146.46141597830592,713.2666666666667,103.14526828880892,1052.4666666666667,121.90006350072784,742.0666666666667,94.55187719702599,1550.4666666666667,156.46679070202913,1023.7333333333333,107.93539082521816
139,139,862.0,60.49800731337263,1570.9333333333334,174.69888930936543,1126.4,166.7107621667606,736.4666666666667,130.70158943747197,731.483870967742,65.26146676774836,730.1333333333333,81.61420718732012,803.1333333333333,108.49429546362403,1415.6666666666667,147.25909643034444,716.0,103.12680436131907,1062.2666666666667,122.36279269874908,749.7333333333333,95.64849846839867,1564.4666666666667,158.18815425988174,1035.9333333333334,109.83476343698864
140,140,868.3333333333334,61.17469823140694,1585.6666666666667,175.88442333069287,1137.3333333333333,168.77439686468156,742.2666666666667,131.66666554149086,737.9032258064516,65.54871022968851,741.2,83.24855420833312,809.2666666666667,109.65661419648629,1429.4666666666667,148.0559613919808,719.6666666666666,102.8693093921351,1073.2,123.0283147174756,756.0666666666667,95.53249437485384,1580.8,160.16311685278853,1049.6,111.726045903958
141,141,877.1333333333333,62.63366979981767,1600.6,177.03292349164886,1151.1333333333334,170.90945924453467,747.5333333333333,132.75745190774427,742.516129032258,67.27555077041379,753.7333333333333,85.19225142994932,811.0,109.7832612215744,1443.7333333333333,148.93122847413437,723.0,102.58026667498535,1085.0,123.46605471410619,761.9333333333333,95.42464003561095,1597.4666666666667,162.14692559984442,1064.7333333333333,113.87097832065773
142,142,885.1333333333333,64.52168398068748,1615.0,178.14051881715298,1164.2,173.2111672047863,752.0,133.85534480674775,745.5483870967741,68.07532155034211,765.6,87.44195789207834,815.4666666666667,109.63871443839399,1457.2666666666667,149.8221009261515,725.4,102.57306555708364,1096.0666666666666,124.08951846385976,768.2,95.71347054853064,1613.2,164.08185491123362,1079.0,116.25806543108216
143,143,893.6666666666666,67.24169782155955,1629.4,179.3419774868363,1177.4,175.82018086670257,755.8,135.22479062657112,747.8064516129032,68.91795510313693,777.2666666666667,90.28539769551351,817.7333333333333,109.61660323009329,1471.4666666666667,150.97778693618525,727.1333333333333,102.90119820775942,1107.0666666666666,124.63591302194891,772.1333333333333,96.16129351444047,1628.5333333333333,166.3472102873095,1091.5333333333333,118.60496023603984
144,144,898.6666666666666,68.8520259794981,1641.4666666666667,181.0521070893169,1187.5333333333333,178.19010738638207,758.8666666666667,136.57795060913963,750.4193548387096,69.06629812218773,786.1333333333333,92.51853227767296,818.8666666666667,109.94818442911759,1483.4666666666667,152.05709064300427,728.1333333333333,103.10240288897964,1116.0,125.67856707578353,776.3333333333334,96.62484919254199,1640.6666666666667,168.44796536924107,1099.1333333333334,119.98955016228766
145,145,903.3333333333334,70.36449020266886,1652.4666666666667,183.16292362973624,1196.3333333333333,180.38695854971007,761.9333333333333,137.9893221848598,757.258064516129,71.13826972043785,791.8666666666667,93.17629010127541,821.4,110.13356739281019,1495.1333333333334,153.1095139410326,729.0666666666667,103.29799252289106,1123.1333333333334,126.74867053141615,781.3333333333334,97.68519354045951,1650.9333333333334,170.45699272945765,1106.6666666666667,121.39114617784269
146,146,909.1333333333333,72.29137748901498,1664.7333333333333,185.25042430100856,1206.4666666666667,182.72110786457938,765.0666666666667,139.57810928864382,765.7741935483871,71.90987117697917,799.6666666666666,94.1896274858645,825.2666666666667,110.32471131131922,1508.2,154.3804305387614,730.3333333333334,103.5754010549981,1131.3333333333333,127.75207470954274,784.1333333333333,97.95490421239388,1662.8666666666666,172.65991921608125,1115.4666666666667,123.01244261064421
147,147,917.4666666666667,75.02917161073147,1677.8666666666666,187.1191864185122,1217.8666666666666,185.3109067166532,769.3333333333334,141.3918956240001,772.3225806451613,72.36741994505685,807.2,95.19898225413031,825.7333333333333,110.39035652997418,1520.6666666666667,155.86434747823122,732.0,103.96123209051429,1139.8666666666666,128.21374052440424,786.6,98.25028357324075,1675.3333333333333,175.085570613449,1124.8666666666666,124.81598425652832
148,148,923.4,77.04271830902934,1689.7333333333333,189.49667758252335,1227.3333333333333,187.6491920026816,769.9333333333333,141.4413570405823,776.483870967742,72.98373902633224,814.1333333333333,96.30575691418875,828.6,110.39133621399421,1533.0,157.2939498730535,733.3333333333334,104.28676987216724,1147.4666666666667,129.00745427787984,788.4666666666667,98.47137730400722,1686.8666666666666,177.62742197373984,1133.6,126.56883239302374
149,149,929.6,79.10082454971278,1700.2666666666667,191.64143524745296,1235.6,189.4902120016874,770.2666666666667,141.46985439910407,778.0967741935484,72.92752028600007,819.2666666666667,97.07415111560242,829.6,110.60889254988095,1546.6,158.40019079674255,734.8,104.66200414243515,1155.0666666666666,129.8378977945334,790.5333333333333,98.52376438275259,1694.4666666666667,179.2105618580598,1143.4,128.39912772289384
150,150,934.7333333333333,80.65076794656309,1710.5333333333333,193.4231025306765,1245.5333333333333,191.11271523874575,771.1333333333333,141.44331779249293,785.0967741935484,73.65431470447801,827.9333333333333,98.33265385829274,832.4,110.71291403144139,1560.3333333333333,159.31510820918305,736.7333333333333,105.0070248091015,1163.2666666666667,130.5922395743217,792.8,98.67852181030412,1705.1333333333334,181.02173882140764,1152.2,129.96619047531811
151,151,937.7333333333333,81.6559430601168,1719.0666666666666,194.67316123108415,1253.2,192.60218528816796,771.7333333333333,141.49847165775847,788.7741935483871,73.54420912974103,834.1333333333333,99.55875391687806,832.4,110.71291403144139,1572.8,160.28272798055593,738.4,105.47677153446314,1170.1333333333334,130.9191053595622,794.0,98.88430950695195,1712.2666666666667,182.2921090915266,1160.1333333333334,131.56986708941346
152,152,945.8,82.28590806855489,1729.0,195.57193618262878,1262.8,193.37319589045654,775.9333333333333,141.1020896503794,794.6129032258065,73.54309088768268,841.8,99.67267317463588,835.6666666666666,110.29687883834919,1587.1333333333334,160.99261174674146,743.4666666666667,105.30788159452229,1178.8,130.65510833233168,797.2666666666667,98.80303489115961,1722.2,183.16989563426264,1169.8,132.3033618452515
153,153,957.1333333333333,82.84716137652605,1741.6,196.0639759534287,1276.4666666666667,194.15084322743982,782.2,140.0314948701025,802.1612903225806,73.46846388617614,853.0666666666667,99.20055854084096,842.2,109.42590390051363,1604.4,161.50312828067587,749.3333333333334,104.75459859083001,1190.4666666666667,130.1790516230683,803.4,98.58297351300916,1736.2666666666667,183.71239519463066,1181.9333333333334,132.60170827344962
154,154,963.4666666666667,82.52610989750343,1751.6666666666667,196.89682953638814,1286.6,194.77834239634205,785.8666666666667,139.39583499809027,804.0,73.68202347062903,862.6,99.03654993093318,847.5333333333333,108.86227248395271,1616.8666666666666,162.24124332929972,753.8666666666667,104.4110197107424,1199.8666666666666,130.02484776779028,806.3333333333334,98.51486821419017,1746.6666666666667,184.27659564823662,1192.0,133.10159862133722
155,155,969.1333333333333,82.82516346922415,1760.4666666666667,197.35481564750137,1295.7333333333333,195.40261494137158,789.8,138.74607341791295,804.4193548387096,73.68700539573126,870.2666666666667,99.03617595680957,848.8666666666667,108.67864419334511,1627.8,162.99996455350671,757.8,104.1973853372104,1208.0,129.76467589876341,808.8666666666667,98.50720748212247,1755.9333333333334,184.74533743427384,1200.8,133.65382149418699
156,156,974.0,82.60798992833561,1769.8,198.75204429416848,1304.2666666666667,196.4199009303321,790.6666666666666,138.64899460040704,805.5806451612904,73.6951955025093,877.4,98.77965602513729,855.4,108.17211799309058,1636.8666666666666,163.8993421901698,761.6,103.7385517110737,1215.5333333333333,130.10658422716068,811.4,98.4386012813176,1766.4666666666667,185.27051373399723,1208.4666666666667,134.16503491071208
157,157,980.8666666666667,82.48430782298557,1779.4,200.09741627517334,1313.4666666666667,197.31393748523172,793.8,138.4387935354666,810.8064516129032,73.84700864247591,884.3333333333334,98.57697124206676,856.4,108.26444168485482,1645.7333333333333,164.89906587341824,764.6,103.83383306460803,1223.2666666666667,129.9495788259317,813.0666666666667,98.64952403632059,1775.2,186.61723631242882,1216.9333333333334,134.62598285345683
158,158,987.6,82.33469904400371,1789.2666666666667,201.37186091996662,1323.3333333333333,198.27233048773357,795.9333333333333,138.2150166038944,815.3870967741935,73.98553838805918,892.0666666666667,98.11016332749705,859.7333333333333,107.97343157428094,1654.6666666666667,165.5755662776007,767.8666666666667,103.58437748646877,1231.6,129.96792082835074,816.0,98.55768756306013,1785.7333333333333,187.52764457935658,1225.4666666666667,135.00159230885362
159,159,998.0,82.106380859089,1801.0666666666666,202.36608118658327,1335.6666666666667,198.82172174346806,798.8,137.91769526303239,823.0645161290323,73.3310730572031,903.0666666666667,97.00815391463713,861.8666666666667,107.92276525024391,1664.6,166.01787855529292,771.2666666666667,103.32062144032437,1241.8666666666666,129.47867663713475,822.0,97.78666121261689,1799.8666666666666,188.34039790093223,1235.7333333333333,134.82638932812543
160,160,1009.2,82.8064517078497,1815.4,203.5085976889756,1348.6,200.73626257134288,802.2666666666667,137.64700316927167,826.1290322580645,73.14305032249936,913.9333333333333,97.4867953071556,866.3333333333334,108.41896786352743,1676.8,166.54593493821588,774.5333333333333,103.24843250536453,1253.1333333333334,129.70276675423582,827.8666666666667,97.685248137596,1814.5333333333333,190.1237928103492,1246.0,135.7444003346813
161,161,1022.0,84.45806322930004,1831.5333333333333,204.47708628307188,1363.6666666666667,202.8570742976261,807.6,137.1446211526763,834.258064516129,74.14351704046645,926.6,98.22689380544753,868.0666666666667,108.3626613293083,1690.4666666666667,167.23725971516345,777.3333333333334,103.57141032658114,1264.8,130.19807815615235,834.2666666666667,98.31796339390847,1831.5333333333333,191.57025671867558,1255.8666666666666,137.5790638680712
162,162,1034.2666666666667,85.09359378768593,1847.8,205.49502724451077,1378.5333333333333,205.31923905451706,813.6,136.90914424456014,838.3870967741935,73.90248204268525,934.6666666666666,100.11982450673422,869.8666666666667,108.22161898075086,1702.6,168.1916314472539,782.4,103.33323870963409,1276.6666666666667,130.27412693297217,844.0666666666667,98.45966875005405,1849.6,193.05855876161283,1263.6666666666667,139.11445860367135
163,163,1046.6666666666667,86.98503915638044,1864.5333333333333,206.75139911748371,1393.2666666666667,208.27734643267627,817.7333333333333,137.01790529113475,844.0,75.69996639068256,943.0,101.21018833211517,874.0,108.16403181177085,1714.3333333333333,169.7156488998038,784.2666666666667,103.54616647946263,1286.0,130.88325586822276,850.7333333333333,99.51028831975857,1866.2,195.0577395997856,1270.0666666666666,140.6168463644434
164,164,1056.4,86.7089025289663,1881.3333333333333,207.73651402500056,1406.6,210.45917630003424,818.4,137.12488387516606,849.8709677419355,76.53780009079003,950.8666666666667,102.42811535323108,874.1333333333333,108.20843535270937,1725.7333333333333,170.92349078960356,785.9333333333333,103.62254009053635,1295.2666666666667,131.40442971280743,855.5333333333333,100.73440840664641,1880.8666666666666,197.45412669313382,1275.9333333333334,141.89048881026105
165,165,1062.7333333333333,86.05153322498312,1896.7333333333333,209.16391162417557,1417.2666666666667,211.895078159329,818.6666666666666,137.16849870519485,851.7096774193549,76.43583876396775,956.7333333333333,102.46926766018586,874.8,108.43124600921594,1736.3333333333333,172.03277896097896,787.2,103.45572107052477,1303.4666666666667,132.23927359707284,861.8,101.12145392766286,1893.7333333333333,199.4403829979535,1280.7333333333333,142.96415919668405
166,166,1066.7333333333333,85.93576239994186,1911.4666666666667,211.14357130564906,1429.1333333333334,214.8090390538984,818.9333333333333,137.21258337717077,853.8064516129032,76.59732159858248,962.2,102.86898679604288,876.7333333333333,108.84118773767652,1746.8666666666666,173.30301957147944,787.4666666666667,103.56317949999483,1311.4666666666667,133.69836254849253,866.0666666666667,101.98232817140067,1904.9333333333334,201.589053200739,1285.6,144.200995527462
167,167,1072.4,85.6570837701121,1925.2,212.66044296013305,1440.6666666666667,217.24962941621212,819.2666666666667,137.26834924229146,858.1935483870968,78.26776286679211,966.4666666666667,102.72110533615515,878.2,108.92685415247956,1756.8666666666666,174.6104201209504,789.4,103.3395611026527,1318.0666666666666,134.61053175461146,869.6666666666666,102.88183801134478,1914.0666666666666,203.80348850283679,1290.3333333333333,145.36402326318316
168,168,1079.0,84.20530466267154,1938.4666666666667,214.39182958450766,1448.5333333333333,218.32876059672878,820.2,137.08385754712333,862.2258064516129,77.72280195114679,969.1333333333333,102.86707136090912,879.5333333333333,108.90545814978611,1766.2,176.12995707084522,790.3333333333334,103.11842885910535,1323.8666666666666,135.4039509243579,873.0,103.1989233363303,1921.7333333333333,205.33217459990513,1293.3333333333333,146.072604980968
169,169,1085.1333333333334,82.92855648979717,1954.0,216.29360703553965,1461.8666666666666,220.73346152551733,820.6,137.0205434718945,865.6774193548387,77.6582790036456,971.8,102.4624462370916,885.8,109.24643701283809,1777.0666666666666,177.69105440290124,791.7333333333333,102.86847985728255,1330.6,136.61191748892188,877.8,104.18173011084471,1932.7333333333333,207.41032796885537,1297.4666666666667,147.10198628968396
170,170,1089.1333333333334,82.11963449973683,1968.7333333333333,217.99046802130624,1473.2666666666667,222.7682496161359,822.4,136.68334207210475,869.3548387096774,77.45791443493677,973.6,102.28399679324228,891.2666666666667,108.80193898054358,1787.3333333333333,179.52823774589933,793.0666666666667,102.70447211583628,1337.0,137.55722849458368,883.0666666666667,104.555247136161,1941.3333333333333,209.1272587932295,1302.0666666666666,147.9937075739421
171,171,1098.0,80.3748440468506,1986.6,219.65566588539335,1487.0666666666666,225.33553187619106,823.6,136.4965054497733,874.0967741935484,77.36959899585777,977.4,102.62946512143141,897.6666666666666,108.41400756838131,1800.8,181.20113318262295,794.6666666666666,102.51151335518547,1346.2,138.73223449829132,891.4666666666667,104.31191970524074,1951.7333333333333,210.47971592249644,1307.3333333333333,148.9992890860495
172,172,1106.1333333333334,78.8789715206033,2005.6,221.73745837012842,1502.8,226.74406913718576,824.9333333333333,136.28517378127597,881.3870967741935,77.54581979298423,981.4,102.42381667474719,906.4,108.14409317613648,1816.2,183.05793132837,800.0,101.56561097799458,1356.5333333333333,140.57206508222563,900.0,104.50139818309715,1961.6666666666667,212.36209468560827,1313.6666666666667,150.17704120039022
173,173,1115.5333333333333,77.27600557117997,2024.6666666666667,223.97403950094386,1515.6,228.85859389588148,827.3333333333334,135.8826181891044,891.9032258064516,78.31272663258501,988.6,101.94616444204482,912.3333333333334,108.60684106411496,1832.4,184.8695588185837,805.6,100.55639876871751,1368.0666666666666,142.59074199857335,907.1333333333333,105.17016335092029,1972.8666666666666,213.60784144297216,1320.5333333333333,151.48605705305513
174,174,1124.3333333333333,75.89382446940326,2047.3333333333333,225.9218088270889,1534.5333333333333,231.18482969581174,829.5333333333333,135.5372147883842,896.7741935483871,79.05280456655882,993.4,101.7995765107978,918.9333333333333,109.10278402259715,1851.3333333333333,186.73462255098616,809.2666666666667,99.77563571073591,1381.9333333333334,144.63801457175515,915.6666666666666,105.12898603003694,1986.0666666666666,214.7659080470158,1328.4,152.82198213026234
175,175,1133.6666666666667,74.60805239035182,2069.133333333333,227.3887491923452,1551.3333333333333,233.61660265708218,831.6666666666666,135.2755760715196,900.2258064516129,79.08342924941272,997.2,101.72622080859978,926.8,109.03835003235227,1868.8,188.28147250563154,818.2,98.26075061341182,1395.2666666666667,146.12784255702394,923.2,105.38172727965909,1996.7333333333333,216.77501837756256,1335.8,153.83587791322716
176,176,1143.5333333333333,73.46103225016144,2091.133333333333,228.9412513999882,1565.1333333333334,236.46056503107408,833.9333333333333,135.01303531031252,904.0645161290323,78.95784430229524,1002.6666666666666,100.90293098558377,934.4666666666667,108.75026913546944,1886.2666666666667,190.12270813384745,824.0666666666667,97.38480222141288,1408.4,147.4314545060781,929.1333333333333,105.87933873221144,2007.0666666666666,218.96379135812828,1343.0666666666666,154.86230347323726
177,177,1155.0,72.41540658665882,2112.6,229.35749485125712,1578.4666666666667,238.6422309030201,835.8,134.80884243995274,905.2258064516129,78.94887912071397,1005.0666666666667,100.89098480446512,938.8666666666667,108.84618573081993,1902.6666666666667,191.3261709847968,829.7333333333333,96.46901479135576,1421.3333333333333,148.1972459383227,934.6,106.55397380357682,2016.4666666666667,220.78971124713348,1349.4666666666667,155.43524172584017
178,178,1167.2666666666667,71.65326799815075,2133.4,229.61265547777538,1591.0,240.47286749236386,838.0666666666667,134.5755621423367,906.7096774193549,78.95954777152566,1010.5333333333333,99.75511645654703,945.7333333333333,108.49083798149007,1918.6,192.17429126244284,835.0666666666667,95.46608317636708,1431.7333333333333,148.63618421925148,941.4666666666667,106.85120980614602,2029.3333333333333,222.76061225084285,1356.0,155.86524094015743
179,179,1181.9333333333334,71.24134047442251,2157.133333333333,229.97839254381495,1607.5333333333333,242.78853838344668,840.1333333333333,134.36182879462842,910.1290322580645,79.10496644855637,1013.1333333333333,99.77075352656838,949.2,108.88747300666765,1936.8,193.19653090973335,836.8,95.21041959785705,1443.5333333333333,149.33913282389378,947.0,107.66359128734695,2040.5333333333333,224.77170376810068,1363.2666666666667,156.55892654678453
180,180,1197.6666666666667,71.41339224958155,2181.0,230.4586345143575,1621.7333333333333,244.92250868235703,840.1333333333333,134.36182879462842,914.3548387096774,79.44599469857751,1016.1333333333333,99.81123814109941,952.8,109.38093272798712,1955.7333333333333,194.23926749511037,838.4,94.98597791253191,1456.1333333333334,150.29954880295006,952.4,108.22260187019879,2050.2,226.8995313642876,1370.9333333333334,157.37949793531038
181,181,1212.3333333333333,72.14218471057565,2204.0666666666666,231.36492515632656,1631.8666666666666,247.7681508842341,841.1333333333333,134.26894624568232,920.5806451612904,80.04469061543172,1018.7333333333333,99.86575285147852,958.5333333333333,109.41212066379185,1974.0,195.6066574645261,842.0666666666667,94.67499806844074,1468.3333333333333,151.43537431060346,956.8,108.91587783442984,2059.866666666667,229.1334956195074,1378.6,158.40754190799547
182,182,1225.9333333333334,73.29383582792191,2224.9333333333334,232.72647687153483,1639.3333333333333,250.34262151728808,842.0666666666667,134.18847331410535,924.2258064516129,80.03149366666226,1021.1333333333333,99.93205988366591,962.2666666666667,109.67736388219834,1990.6666666666667,196.95234994319856,843.0,94.51941599481029,1479.8,152.7023597285473,960.8,109.38690557425561,2069.0,231.43571221591728,1385.8666666666666,159.539444559552
183,183,1239.8,74.9172106024006,2245.8,234.05604646940628,1647.4666666666667,253.23152106177315,842.0666666666667,134.18847331410535,927.0322580645161,79.95368695691333,1023.3333333333334,100.00629609809204,964.8,110.13031472860787,2007.0666666666666,198.32342757709168,843.5333333333333,94.43426245767965,1491.2,154.14343104178437,962.8,109.46545675336225,2076.3333333333335,233.84545070369626,1392.8,160.84574252646192
184,184,1253.6666666666667,76.96554303592494,2266.2,235.48192098569078,1654.4666666666667,255.68004079172712,843.5333333333333,133.88369302965637,933.8387096774194,81.04841241243955,1025.9333333333334,100.11058182126699,967.2666666666667,110.71217805810872,2024.0,199.91905028452558,845.7333333333333,94.29054231666274,1502.8,155.78310277790436,967.7333333333333,109.77368503391843,2084.4666666666667,236.0352114347286,1400.0666666666666,162.2041365869746
185,185,1266.8666666666666,79.28059124494563,2285.133333333333,236.9284724068364,1660.6,257.9683494798021,843.5333333333333,133.88369302965637,936.9032258064516,81.36194175892017,1027.3333333333333,100.17414466447545,970.6666666666666,110.69773325659449,2038.8666666666666,201.51340438826435,845.7333333333333,94.29054231666274,1512.9333333333334,157.22862240604823,969.1333333333333,109.76523905000026,2092.0,238.3794361004228,1406.3333333333333,163.58214155902542
186,186,1282.2,82.37730000161183,2303.6666666666665,238.0468425735978,1666.2,260.0538269068327,843.9333333333333,133.84769011136555,938.483870967742,81.6747804568828,1028.9333333333334,100.25312260769034,972.9333333333333,110.93030711684267,2054.133333333333,202.76172916705661,845.7333333333333,94.29054231666274,1523.8666666666666,158.7308516302337,970.6,109.79742154430483,2099.266666666667,240.63031058112853,1412.9333333333334,164.90192281519384
187,187,1295.8,85.45123105543236,2320.6,240.30053035498878,1671.8666666666666,262.5371062310015,843.9333333333333,133.84769011136555,941.8064516129032,81.7849572270237,1030.4666666666667,100.35881699256994,974.4666666666667,111.24019524001672,2068.5333333333333,204.52648547134245,845.9333333333333,94.2524490299756,1534.4,160.69927193363384,971.6666666666666,109.88821255830517,2105.3333333333335,243.17067927539958,1419.4666666666667,166.72137413239068
188,188,1302.8666666666666,87.30543405089294,2338.6666666666665,242.84954037275682,1676.2666666666667,264.1789539378633,844.0,133.83475715307375,946.5806451612904,81.66168087415032,1032.6666666666667,100.48626956142003,978.6,111.41924030934294,2084.4666666666667,206.48215132261387,846.8,94.32545078962872,1546.7333333333333,162.99749055100796,974.0,109.94281341780473,2112.4666666666667,245.66938698931068,1427.2,168.66401051927005
189,189,1310.0,89.36392511025414,2355.6,244.97582284335277,1680.4666666666667,265.554110270358,846.0666666666667,133.51948560804536,948.516129032258,81.69708613768059,1033.8666666666666,100.56113084605323,982.4,111.27055315760768,2098.4666666666667,208.1098185876692,848.6666666666666,94.34493057883888,1557.6,164.82167602863674,975.9333333333333,109.9878969772651,2119.0666666666666,248.08225278755458,1434.0666666666666,170.28111310853438
190,190,1318.0,91.81333720592498,2372.8,247.20512759874362,1684.2,266.8434613942955,847.2666666666667,133.36234573244153,951.2258064516129,81.73701782286454,1036.7333333333333,100.85965900604073,985.3333333333334,111.65433431072155,2113.733333333333,209.66950642839296,849.2,94.30217153149526,1569.6,166.9734190422735,978.8666666666667,109.95574328556687,2124.866666666667,250.47920058544963,1441.6666666666667,172.03624079869957
191,191,1326.6,94.45068319263527,2386.866666666667,249.94255102886103,1688.5333333333333,268.14639230036954,849.6666666666666,133.16461547578925,958.1290322580645,82.84900626812608,1041.0,101.42500239640673,988.4,112.20599310593391,2129.8,211.2898840718862,850.8666666666667,94.33240831898262,1582.6,169.1140259640748,983.4,109.97408987777278,2131.3333333333335,252.9068808284392,1449.2666666666667,173.94661931285233
192,192,1336.2,97.46188770773709,2402.0666666666666,252.69019181012354,1693.6666666666667,269.5392722021399,852.6666666666666,132.93031312739825,963.7096774193549,83.51712198101946,1046.8,102.3206376489557,993.5333333333333,112.49145613647154,2147.9333333333334,213.16704908314233,854.7333333333333,94.34845422588974,1597.6,171.35420884497964,987.6666666666666,110.19310995466768,2137.733333333333,255.18997658244365,1458.2666666666667,176.13501050593527
193,193,1343.8,100.10502040912388,2417.6,255.86037511806228,1700.6666666666667,271.75324864322806,855.3333333333334,132.72928728695751,966.2903225806451,83.7395893297816,1053.2666666666667,103.23924605461784,999.9333333333333,113.00727475763738,2166.0666666666666,215.01878918760494,858.5333333333333,94.2212934964711,1612.8,173.94014807143034,991.8,110.39227831289247,2144.866666666667,257.6543052949766,1467.2666666666667,178.4641256615686
194,194,1350.7333333333333,102.87737972586228,2434.4,259.14416065194285,1708.8,274.3563813728414,860.1333333333333,132.264242809332,970.1612903225806,83.96363487129157,1060.7333333333333,104.40802296403882,1004.6666666666666,113.81656456935593,2184.266666666667,217.5066275703732,864.4666666666667,94.43134445095448,1629.7333333333333,176.7515133781928,997.2666666666667,110.75127154190217,2152.266666666667,260.1164776132529,1477.6,181.17953772125836
195,195,1357.8,105.83094275515288,2451.9333333333334,262.51950982172167,1717.6,276.8249796050445,864.1333333333333,131.75491950896867,975.7741935483871,84.58176114119978,1070.5333333333333,106.00003633821878,1010.8666666666667,114.84036714468445,2203.5333333333333,219.7212955170793,869.4666666666667,94.64125793597476,1648.6666666666667,179.71505017460075,1004.4666666666667,111.24015528642589,2160.4666666666667,262.6246644364736,1489.3333333333333,184.0239034393006
196,196,1364.8666666666666,108.90317275927748,2468.266666666667,265.5531830670403,1725.2,279.24079931127545,867.0666666666667,131.39435018013242,979.5483870967741,84.9993553101545,1077.8,107.19818406422128,1014.7333333333333,115.74621536089363,2221.266666666667,222.01374265104835,873.1333333333333,94.81724487626671,1665.4666666666667,182.3002618799037,1009.8,111.63986544042211,2167.3333333333335,264.9502203419715,1499.1333333333334,186.49022295889736
197,197,1371.9333333333334,112.08431218077325,2483.866666666667,268.2051597261016,1731.6666666666667,280.90771385582076,871.0666666666667,130.92048364193067,983.5483870967741,85.29195546128204,1085.8,108.65019098004383,1020.8,116.17577487009358,2238.733333333333,224.06811398256494,878.1333333333333,95.0870883473165,1682.6666666666667,184.5216197309902,1015.8,111.97270302275561,2173.733333333333,267.0513636265781,1509.4,188.8432342211685
198,198,1377.8,114.80151760514512,2499.266666666667,271.09787435810244,1738.1333333333334,282.6594789442538,874.8,130.49693738424156,988.7096774193549,85.43364554403361,1093.4666666666667,110.04107785193133,1024.6666666666667,116.89363319480441,2255.733333333333,226.22626759098543,882.8,95.3697925620756,1698.8,186.61540248447994,1021.5333333333333,112.33841201839562,2180.2,269.2496767768616,1518.8666666666666,191.11025012725952
199,199,1383.4,117.4550429360575,2515.4666666666667,274.14122664814226,1750.6666666666667,283.56416740666833,878.5333333333333,130.09165543882824,991.5483870967741,85.61318081863834,1101.7333333333333,111.51484073298809,1030.7333333333333,117.60829398819973,2273.8,228.51653380493548,887.4666666666667,95.68201348061037,1715.2,188.9083775567169,1027.6666666666667,112.81550983468212,2187.0,271.48179394656364,1528.5333333333333,193.46227577527392
200,200,1388.8666666666666,120.09799208855951,2532.5333333333333,277.4742889657293,1761.0,284.9339416621177,884.6,129.614052736062,1004.3225806451613,86.93069454874923,1110.5333333333333,112.96590898404966,1035.9333333333334,118.9397033670298,2293.133333333333,230.74512859510244,892.4666666666667,96.0489628224025,1732.9333333333334,191.4462260831523,1034.8666666666666,113.4983843905245,2194.6,273.83402596788034,1538.8666666666666,195.90199061246398
201,201,1393.6666666666667,122.45879730357079,2549.6666666666665,280.9621985909084,1768.4666666666667,286.6224286279645,890.4,128.91650355516506,1014.0645161290323,87.30990571981545,1120.2666666666667,114.55605000432142,1041.8,120.70188068128847,2312.5333333333333,232.68303412662118,897.1333333333333,96.42138382775504,1750.2666666666667,194.0463968955573,1042.6,114.4071015666811,2202.733333333333,276.2860106912829,1548.8,198.13360699846507
202,202,1397.8,124.52009922543071,2564.6666666666665,284.33797833902867,1774.2,288.07221625449716,892.0,128.77394491467942,1019.258064516129,88.1870937976199,1127.4666666666667,115.68324056728419,1046.3333333333333,122.46032161631116,2328.3333333333335,234.42280258193819,899.1333333333333,96.58975637735627,1763.9333333333334,196.5160432617634,1047.9333333333334,115.2928432458134,2209.9333333333334,278.71896585256974,1555.8666666666666,199.901350485498
203,203,1402.0666666666666,126.67401616105163,2580.4,287.69481978884033,1780.6666666666667,289.61426709280687,895.2,128.49931084985977,1023.8387096774194,88.49183924200744,1135.6666666666667,117.11516332858646,1051.2666666666667,123.97431514154378,2345.6,236.35267057701907,903.1333333333333,96.94213012200935,1779.4,198.81899752734338,1054.4666666666667,116.13363439175163,2217.266666666667,281.13527730996003,1564.4666666666667,201.90758868940603
204,204,1406.3333333333333,128.8531521337946,2595.3333333333335,290.7775884175497,1786.4666666666667,291.031756444652,897.6,128.30255215267113,1030.4193548387098,89.3995320181522,1143.0666666666666,118.41247932232166,1055.8,125.54334178548325,2362.266666666667,238.29444842074722,906.1333333333333,97.21997356129684,1793.8666666666666,201.15696174693846,1060.2,117.0040151257877,2223.866666666667,283.27304247420466,1572.1333333333334,203.76201514221148
205,205,1410.3333333333333,130.91787643546,2611.8,294.1307373714394,1794.0666666666666,292.63075659216634,901.8666666666667,127.97238822553929,1039.5483870967741,90.81334230097723,1153.7333333333333,120.38089426359858,1062.2,127.53496078417957,2381.3333333333335,240.11426292342412,911.4666666666667,97.74228547752692,1811.5333333333333,203.68952117631636,1068.7333333333333,118.1851830031222,2231.8,285.52633970733183,1582.2,205.94284428236662
206,206,1414.4666666666667,133.07250710852392,2629.0666666666666,297.5277610452386,1802.5333333333333,294.23094280463386,907.4666666666667,127.57745766280068,1045.516129032258,90.85342704008289,1166.3333333333333,122.79571714090092,1069.6666666666667,129.72362644969212,2401.866666666667,241.84696477394618,918.4666666666667,98.48207357085255,1830.8666666666666,206.31281247802465,1079.0,119.56699656120273,2240.3333333333335,287.78953214947694,1593.8666666666666,208.31563373702718
207,207,1418.6,135.24755245269483,2644.733333333333,300.23755730223826,1810.5333333333333,295.50038716525364,913.6,127.19538076867762,1050.8064516129032,91.47752855027663,1179.2666666666667,125.34941268015282,1077.2666666666667,131.87564737422286,2421.8,243.27407863011905,926.1333333333333,99.36146656041785,1849.8666666666666,208.73070085993933,1089.6666666666667,121.00562582575027,2247.9333333333334,289.4959061950682,1605.6666666666667,210.55509000241696
208,208,1423.8,138.0114069359647,2661.8,303.1239599753063,1818.8,297.06114896132453,918.4,126.93346638648487,1058.4516129032259,92.3769123814125,1192.0666666666666,127.90730903159407,1085.0,134.52801443070013,2443.6666666666665,245.13589277363266,932.1333333333333,100.09892292312824,1869.9333333333334,211.89700782674095,1098.7333333333333,122.32955368063641,2255.6666666666665,291.18012243919344,1617.3333333333333,213.03113317941043
209,209,1428.4666666666667,140.5165033143926,2678.0666666666666,305.9946327294962,1826.3333333333333,298.44264912176146,922.9333333333333,126.71621720878389,1063.0645161290322,93.04903360321894,1204.0,130.35888922509275,1091.1333333333334,136.6715728116671,2464.0666666666666,246.9418189086772,937.8,100.83417410117794,1888.9333333333334,214.78639449289906,1108.2,123.98319599400915,2263.0,292.8830331567725,1628.0666666666666,215.288921460682
210,210,1428.4666666666667,140.5165033143926,2691.4666666666667,308.38460642756064,1829.9333333333334,299.3821558798374,926.6666666666666,126.55938146592308,1068.225806451613,94.25992700548267,1213.7333333333333,132.40253326434058,1097.4666666666667,138.29658521265623,2480.6666666666665,248.3477788490553,942.4666666666667,101.46736165625613,1904.4666666666667,217.0462903349148,1112.8,124.45201484909755,2269.0,294.3600516374462,1636.6,216.98941704864572
211,211,1428.4666666666667,140.5165033143926,2706.6,311.1318948613273,1835.5333333333333,300.4612582408982,931.4666666666667,126.38716062310431,1074.1290322580646,94.53810976308154,1224.7333333333333,134.7509461246246,1104.0666666666666,138.8133668448929,2499.3333333333335,250.0020740654706,947.2666666666667,101.73077614377476,1921.8,219.48937104105974,1119.6666666666667,125.45166990312039,2275.8,296.11462045033244,1646.6666666666667,218.99831895177573
212,212,1428.4666666666667,140.5165033143926,2721.133333333333,313.62428855299197,1840.2,301.3492798140464,937.6,126.21547008544115,1080.2903225806451,95.06372465434927,1236.8666666666666,137.37196436170152,1109.9333333333334,139.98356940621176,2518.0,251.43372000500557,953.4,102.12657941115144,1940.6,221.69770810222144,1126.6,126.07129552580776,2282.4666666666667,297.655130297787,1657.6666666666667,221.0106013880916
213,213,1428.4666666666667,140.5165033143926,2736.3333333333335,316.49592121881784,1845.5333333333333,302.61028647665216,943.7333333333333,126.09824976022703,1087.9354838709678,95.78300935625276,1247.8666666666666,139.7534930326066,1117.0666666666666,140.78145290300665,2537.3333333333335,253.304360916387,959.5333333333333,102.58810269624257,1959.2,223.92870293912745,1133.8666666666666,126.87186420135049,2289.4,299.4394882294436,1668.6,223.15905239686484
214,214,1428.4666666666667,140.5165033143926,2752.0,319.6093170662513,1853.6666666666667,304.00654476385745,950.6666666666666,126.03151869157058,1097.967741935484,95.99191870979486,1260.8,142.60781340601378,1123.2,142.181361491426,2557.133333333333,255.18064828520843,966.4666666666667,103.18784883961942,1978.4,226.1592320075,1142.1333333333334,127.85891066733299,2297.0,301.40102484526784,1680.2666666666667,225.43738163187808
215,215,1428.4666666666667,140.5165033143926,2765.133333333333,322.1642350888291,1858.0666666666666,304.92557148941796,956.2666666666667,126.0286551778044,1104.3225806451612,96.10189470918166,1270.6666666666667,144.78654531310463,1127.6,143.0407805099262,2573.6,256.72961652290917,972.0666666666667,103.73176805445719,1993.5333333333333,227.96498496560903,1149.4666666666667,128.9645555669952,2303.0666666666666,302.91687846546165,1689.6666666666667,227.18209371273895
216,216,1428.4666666666667,140.5165033143926,2777.133333333333,324.4977639596532,1861.5333333333333,305.41853056881604,961.6,126.06833420367259,1113.516129032258,97.18538311330464,1279.8666666666666,146.83187261223227,1134.0666666666666,143.52079111223392,2588.6,258.0156549944639,980.4,104.4222113452029,2007.5333333333333,229.5342504903095,1158.2,129.9193322369265,2308.6,304.2211739288813,1698.2,228.60907340795652
217,217,1428.4666666666667,140.5165033143926,2787.8,326.36098895411976,1868.4,305.40282760824454,969.0666666666667,126.19330732972654,1118.0967741935483,97.6424422273328,1291.4,149.4197012147699,1138.2,143.833582850305,2605.4666666666667,259.091573115104,990.3333333333334,106.04802545876892,2023.2,230.90721946270975,1167.6,131.38417966660472,2314.8,305.49662591335516,1708.6,230.1522356084241
218,218,1428.4666666666667,140.5165033143926,2800.133333333333,328.30806490471946,1872.8,305.5438895550759,977.8666666666667,126.44425619982083,1123.483870967742,97.9974077570018,1301.6,151.7357586215077,1142.6,144.00397525377167,2623.4,260.2078451289789,1000.8666666666667,106.69528227273808,2040.2,232.14045939665252,1175.0666666666666,131.15464889177937,2320.6,306.43673699114106,1720.0666666666666,231.7978327320151
219,219,1428.4666666666667,140.5165033143926,2812.2,330.0716716782045,1877.0666666666666,305.70682348604186,986.4,126.79410431439187,1126.2903225806451,98.42974425818295,1313.8666666666666,154.56663048426478,1144.7333333333333,144.1188234036736,2642.3333333333335,261.50617866788826,1011.4666666666667,108.34048660144109,2058.4666666666667,233.75740257638742,1183.5333333333333,131.20473794516437,2326.4666666666667,307.44362253433883,1731.8666666666666,233.6279448023986
220,220,1428.8,140.43115197293102,2823.866666666667,331.7426293802895,1880.7333333333333,305.8237904657105,993.6666666666666,127.23639125367893,1132.967741935484,98.3760806510831,1322.5333333333333,156.57551580035795,1148.5333333333333,143.80211300152615,2660.0,262.8840893710466,1017.0,109.42812963564512,2075.2,235.45438246552607,1189.0,131.46555104327183,2331.733333333333,308.4043156733153,1742.4,235.32726715505507
221,221,1429.4666666666667,140.2606103466501,2834.9333333333334,333.50657453678366,1885.9333333333334,305.826479002815,1002.4,127.80988659376516,1139.6129032258063,100.53818422801092,1327.8666666666666,157.73558371645368,1152.3333333333333,145.29677419885343,2676.4,264.0667895312346,1024.2,111.1341611646832,2090.6666666666665,237.0929619212527,1196.0666666666666,131.8447729269088,2337.266666666667,309.44962564982177,1752.0666666666666,236.79983983978565
222,222,1433.4666666666667,139.24191152783678,2846.6,335.24860162107893,1893.6,305.41238860123394,1014.5333333333333,129.435419046348,1142.3870967741937,100.80619537948705,1337.1333333333334,159.51952487020142,1158.0666666666666,145.75893238621902,2691.6666666666665,264.4740973103947,1031.4,112.24096301162858,2107.3333333333335,238.23744768923603,1205.0,132.50345068881958,2344.6,310.5309689333202,1763.7333333333333,237.97485332449483
223,223,1435.8,138.65131966355185,2858.0666666666666,336.99893130943855,1898.4666666666667,305.37070901762326,1023.0666666666667,130.65777067222996,1151.1290322580646,101.39652067843843,1342.0666666666666,160.4942218874538,1161.2,146.03887458101315,2707.6,265.32994637704286,1037.2,113.29486405933069,2122.4,239.70457372913572,1211.6,133.00288384509227,2351.0,311.61674466490973,1775.0,239.44413405496766
224,224,1439.4666666666667,137.72877910078415,2870.4,338.7864197724316,1905.1333333333334,305.15378806492043,1031.9333333333334,131.97334635504302,1157.7096774193549,101.36549700174511,1348.2,161.58603349987342,1165.0,146.3820875502039,2724.4,266.1266498826785,1044.0666666666666,114.43330776450502,2138.3333333333335,241.2645697001377,1219.7333333333333,133.62888798348845,2358.2,312.80675184528866,1787.0,240.87134417452907
225,225,1444.9333333333334,136.3706213609455,2880.6,339.30062448775095,1911.0,304.98027622928157,1040.0666666666666,133.44710035288364,1170.4516129032259,101.53923431627418,1356.3333333333333,162.5143458055091,1168.4666666666667,146.78467575682768,2742.9333333333334,266.21874826151134,1054.5333333333333,115.42947309616925,2153.733333333333,242.44547550447828,1229.2,135.06509377169053,2364.6,314.2004568919516,1801.2,242.04326885910294
226,226,1453.2,134.35446318517958,2893.733333333333,339.83085291449413,1919.2,304.5705056122291,1050.8666666666666,135.61815239583254,1182.1612903225807,102.20752894731136,1365.2,163.48776916536193,1175.0666666666666,147.23319271494805,2765.733333333333,266.4236136792794,1066.7333333333333,117.3511526872959,2173.4666666666667,243.84647021648075,1240.6,137.08585468805873,2373.4666666666667,315.7599772917069,1819.0666666666666,243.45424332426944
227,227,1462.8666666666666,132.04672124892988,2907.866666666667,340.3467234279598,1924.4,303.7394614541292,1064.1333333333334,138.32855788276663,1190.1935483870968,102.36592885797991,1377.6,165.21473703436183,1183.4,147.56343419394628,2790.0,266.62514676768376,1080.8666666666666,119.59653903081038,2195.4,245.37390606537156,1253.9333333333334,139.10080970022875,2383.5333333333333,317.32683279989857,1838.6666666666667,245.04941300646854
228,228,1473.6666666666667,129.54133331503513,2921.8,340.87844949972026,1932.0666666666666,302.87731974318376,1074.9333333333334,140.973897242375,1204.6451612903227,102.07307525372468,1388.3333333333333,166.57612651855587,1190.3333333333333,148.4733471529985,2813.9333333333334,266.5946147104111,1097.3333333333333,121.32339397628937,2216.733333333333,246.90121221369608,1268.5333333333333,141.41692077499593,2394.266666666667,319.12501857654706,1858.2,246.48494567507453
229,229,1484.0,127.22920698924092,2935.4,341.55704647979377,1939.4666666666667,302.11200081598383,1087.4666666666667,143.79821870838214,1208.3870967741937,102.42815484083737,1398.8666666666666,167.96332580303002,1200.1333333333334,149.24312354653372,2837.5333333333333,266.6236443072964,1111.0,123.71285750119553,2237.4,248.36197239781566,1279.9333333333334,143.43678333961208,2404.8,321.03842899081235,1877.6,247.9324065591713
230,230,1496.0,124.60790058775923,2949.0,341.9788427503796,1950.4,301.42573509535936,1102.8,146.61526978228883,1212.9032258064517,103.38766901194069,1410.6666666666667,169.8058935416597,1207.6,150.09611143086505,2860.6666666666665,266.55745541446976,1123.9333333333334,125.51127321361896,2259.8,249.76011958143624,1292.9333333333334,145.4248478437243,2416.6,322.7680667118247,1898.0666666666666,249.50276714861263
231,231,1507.6,122.17058383897309,2962.4,342.4683187293874,1959.0666666666666,300.74697326145434,1114.1333333333334,149.5872801088728,1213.3225806451612,103.73411528758997,1422.1333333333334,171.7045748867427,1214.6666666666667,150.27538178414446,2883.4,266.63764508744407,1137.4666666666667,126.54741286847276,2281.6666666666665,251.17600144859318,1306.9333333333334,147.95838654212255,2428.0666666666666,324.46155693074934,1918.1333333333334,251.145373867039
232,232,1520.7333333333333,119.54169766856033,2976.733333333333,342.9469342386716,1971.0666666666666,301.7285530136379,1128.8,153.6455719432805,1218.1290322580646,103.65958999127973,1434.4,173.8106198008498,1219.6,150.8495880744201,2908.133333333333,266.4683240156392,1149.2666666666667,128.67079325564538,2305.2,252.75942360715692,1314.0666666666666,150.07735684318618,2440.9333333333334,326.5037071991906,1940.3333333333333,252.95450037360328
233,233,1533.4666666666667,117.10610067291462,2991.133333333333,343.54032422755023,1980.9333333333334,300.6781293700649,1140.0666666666666,156.8005234307212,1220.6451612903227,103.77310104398596,1444.6666666666667,175.80159692528815,1224.5333333333333,151.49124996122652,2932.8,266.5998783028813,1159.1333333333334,130.4467491751725,2329.6666666666665,254.40722677832292,1325.1333333333334,153.22355103766716,2453.6666666666665,328.3208006632357,1962.9333333333334,255.03990915003726
234,234,1546.8,114.71914303104681,3005.0666666666666,344.06824215445874,1988.5333333333333,299.7345769052889,1150.3333333333333,159.8778885876945,1221.8709677419354,103.94436138710817,1453.8666666666666,177.39960833394488,1229.6,152.21957240191628,2955.866666666667,266.71827611698234,1168.7333333333333,132.2150929917414,2353.2,255.9983888838192,1333.4,155.9317457522147,2466.733333333333,330.4214610553103,1985.1333333333334,257.0051770627141
235,235,1559.9333333333334,112.51455082854015,3017.8,344.58360314378797,1996.1333333333334,298.8395908125913,1159.7333333333333,162.84368692206147,1224.967741935484,104.39444812296772,1461.9333333333334,178.82809788339355,1235.1333333333334,153.01136825352162,2976.6,266.8793784964786,1177.6666666666667,133.86858121694215,2374.866666666667,257.44717458869826,1341.5333333333333,158.6225391485268,2479.266666666667,332.42003505159505,2005.2666666666667,258.71502068091434
236,236,1572.2,110.61706518937805,3029.9333333333334,345.1640314293953,2003.1333333333334,298.0586052241206,1170.2666666666667,166.21732672529572,1228.3870967741937,105.33030824211761,1469.9333333333334,180.34577816989147,1240.4,153.8149190856769,2996.866666666667,267.16779357910247,1189.1333333333334,135.68446620881247,2395.6,258.744022797307,1348.3333333333333,160.8624164838917,2491.3333333333335,334.44625765473774,2024.6666666666667,260.4080501685625
237,237,1584.4,108.85173606536759,3041.9333333333334,345.7184399243172,2010.3333333333333,297.29902143826195,1179.6,169.24448587767935,1231.774193548387,106.31316225976938,1479.6666666666667,182.25449036788984,1245.3333333333333,154.7089214310874,3016.733333333333,267.6180606206733,1199.2,137.26413143198693,2416.6,260.1071369006753,1355.2,163.17778171198566,2503.2,336.2676209344112,2043.8666666666666,262.23510853458987
238,238,1597.4,107.12625158091632,3053.8,346.20196032566497,2018.1333333333334,296.5265566771631,1189.4,172.33434687000474,1236.4516129032259,106.73991106113779,1487.2666666666667,183.891670203874,1250.5333333333333,155.7430894965357,3035.6,268.2013141073117,1207.1333333333334,137.91320512607976,2436.866666666667,261.43241092389724,1363.1333333333334,165.84029443792983,2513.6,338.0297002072779,2062.0,263.84994051754325
239,239,1609.1333333333334,105.73307552161366,3065.6666666666665,346.86352957344496,2025.1333333333334,295.87829129434164,1196.5333333333333,174.89071804775477,1242.4193548387098,107.30369414273451,1494.4,185.5050475503744,1255.2666666666667,156.73219811489253,3053.6666666666665,269.12545883396575,1213.0,138.84341299944097,2455.2,262.9220957706758,1369.0666666666666,167.97704781485055,2520.6666666666665,339.52398922500197,2077.6,265.25117320926
240,240,1621.7333333333333,104.40116928534923,3077.133333333333,347.3786517673527,2032.6666666666667,295.2190849998491,1202.8,177.3516080809218,1249.225806451613,107.20739244159304,1501.9333333333334,187.2956181884472,1263.2,157.18962928754414,3071.4,269.7174620474791,1219.2,139.882814447586,2474.133333333333,264.4909889944443,1375.3333333333333,170.27106928963897,2528.2,341.0804167152765,2091.2,266.72041458342767
241,241,1635.0,103.17618157522813,3088.4666666666667,347.800707515307,2037.7333333333333,295.047152038324,1210.4,180.1891549332411,1252.032258064516,107.82244899618927,1509.7333333333333,189.28974772182616,1268.0666666666666,158.3017783761036,3089.2,270.216706449554,1225.9333333333334,141.0992862937038,2494.133333333333,266.07525863796366,1381.6666666666667,172.58563521186076,2538.733333333333,342.7582169099076,2105.6666666666665,268.4127777496057
242,242,1647.8,102.2394661784012,3099.0,348.3175562615241,2043.0666666666666,294.86283766700245,1219.1333333333334,182.48574657683187,1253.0645161290322,108.03744423044137,1517.3333333333333,191.20847648961978,1274.8,159.2523141293575,3105.9333333333334,270.57330847528044,1235.2,141.31198580917803,2512.6,267.720514301347,1390.2666666666667,174.63876282624508,2549.0,344.73260491123966,2118.9333333333334,269.8520823902798
243,243,1660.2,101.55144071410858,3109.8,348.96743178188484,2048.266666666667,294.681484795841,1225.3333333333333,185.00108508190291,1257.258064516129,108.09812638368307,1524.9333333333334,193.1006293025402,1277.2,159.47620372819122,3122.9333333333334,271.15264199203233,1241.0,142.48751992133674,2530.3333333333335,269.3548121248529,1396.1333333333334,176.90386257115077,2559.0,346.8474913016126,2131.9333333333334,271.2494951010832
244,244,1673.2,101.00891929813811,3121.133333333333,349.58006384380246,2056.133333333333,294.062047370455,1231.6,187.60295662204615,1261.2903225806451,108.65543964817006,1532.7333333333333,195.19422729776198,1279.8,159.75637563351125,3140.6,271.97311631850675,1247.2666666666667,143.8262676261164,2549.0,270.98119655963006,1403.6,178.59826551353865,2566.8,348.6328626060499,2145.6,272.8710855575089
245,245,1685.8666666666666,100.69297080914023,3132.133333333333,350.2539252430273,2061.2,293.9998216174818,1237.7333333333333,190.16889491342317,1263.4193548387098,108.72399421561359,1540.3333333333333,197.29188003039027,1284.8666666666666,159.54195175680397,3157.6666666666665,272.8557562224109,1253.4,145.20611557369062,2567.0666666666666,272.571694408265,1409.3333333333333,180.82248303341697,2574.4,350.40824191220156,2158.866666666667,274.4674822539362
246,246,1696.9333333333334,100.5959339433057,3141.8,351.1007984420808,2065.6,293.97647373745934,1243.2666666666667,192.44936919539043,1267.3225806451612,109.4554621942442,1547.0,199.16336119990655,1286.7333333333333,159.78840082132692,3172.4666666666667,273.8548661311383,1256.7333333333333,146.38896335650648,2582.866666666667,273.91096471772096,1414.8666666666666,183.01217607742,2581.0666666666666,352.0281865819102,2170.6666666666665,275.8501632999201
247,247,1709.6666666666667,100.68422216312042,3151.6666666666665,351.9557505857382,2070.6666666666665,293.98493788577616,1249.0,195.00071794739625,1270.3225806451612,110.09571455022305,1554.8666666666666,201.46922272075133,1289.4,160.17503758909083,3186.733333333333,274.6597971093479,1259.2666666666667,147.41905399737675,2598.5333333333333,275.46713240791,1420.7333333333333,185.44489368163417,2591.266666666667,354.1267753743524,2181.4666666666667,276.9675611437663
248,248,1723.0,101.00037403671115,3160.266666666667,352.781411284875,2078.6666666666665,293.59887475816265,1254.4,197.61582932548697,1273.3548387096773,110.81199261524577,1563.0,203.89579037668565,1292.2,160.62448132211978,3199.733333333333,275.5881543441496,1261.9333333333334,148.53921193234294,2613.133333333333,277.17413486297204,1426.2666666666667,187.85484861495627,2601.9333333333334,356.32760789496524,2187.6,277.6653589404979
249,249,1733.0666666666666,101.39903425648663,3169.0,353.8158717625753,2082.6666666666665,293.6613872649422,1258.7333333333333,199.65261979897133,1276.1935483870968,110.76663527819623,1569.2666666666667,205.8226089873762,1294.4666666666667,161.02068512162353,3211.6666666666665,276.7327578355321,1264.6,149.2390416598671,2625.866666666667,278.7735180578858,1431.0666666666666,189.93178814550276,2608.0,357.8744286291864,2193.3333333333335,278.4187839554998
250,250,1745.1333333333334,102.04839229684302,3177.866666666667,354.65082504303257,2088.133333333333,293.6400800173447,1263.9333333333334,202.09629094769357,1279.516129032258,111.10404111492103,1576.4666666666667,208.0443086709424,1296.6666666666667,161.43271502852662,3224.4,277.61823187007485,1267.0666666666666,150.33324365604616,2639.733333333333,280.26485040113465,1438.2666666666667,191.77884176349625,2615.266666666667,359.7478063145739,2200.4,279.37397954076624
251,251,1757.6,102.91877271799238,3186.8,355.39004175381416,2093.6666666666665,293.8456989898182,1271.3333333333333,204.2514717295905,1283.1935483870968,111.71533076856622,1583.8666666666666,210.37175278627683,1299.1333333333334,161.9266189541606,3238.133333333333,278.6304261389455,1270.4,151.21862906989264,2654.6666666666665,281.71920877461054,1442.8,193.11169364443526,2622.8,361.75264968698644,2208.733333333333,280.58537962491783
252,252,1768.8666666666666,103.8834760324884,3195.266666666667,356.13926697498755,2098.3333333333335,293.98676714991655,1277.0,206.72732443164514,1292.225806451613,113.22092361199596,1590.4666666666667,212.4840567439599,1301.4666666666667,162.3849436552722,3251.9333333333334,279.446507966757,1272.6,152.24613988903334,2669.8,283.1340977934896,1449.6,195.15982737802938,2631.866666666667,363.8685949218074,2218.266666666667,282.0325507874999
253,253,1780.2,104.98508677161935,3203.866666666667,356.6492564805767,2102.866666666667,294.1814083810142,1286.3333333333333,208.8007591869269,1297.7096774193549,113.79641344022792,1597.2666666666667,214.69522515348052,1304.3333333333333,162.74467164287788,3267.2,280.4575658138361,1274.8666666666666,153.32840185306443,2686.0,284.620292865971,1454.4,197.0810504448473,2638.6666666666665,365.66618251765783,2228.733333333333,283.778653439874
254,254,1790.2666666666667,106.09507127170494,3212.0,357.18521805920244,2106.866666666667,294.3781674674287,1291.4666666666667,211.03094805510645,1307.1290322580646,114.41816565799346,1602.5333333333333,216.34079836461046,1305.9333333333334,163.1216714716463,3281.266666666667,281.46121053714853,1278.8666666666666,154.36257078469268,2701.0,286.12382711763877,1460.4666666666667,198.5667504149936,2644.8,367.32750388598873,2238.4,285.4115437983077
255,255,1800.4,107.3918598197999,3220.0666666666666,357.94012493297953,2111.4,294.5470767881502,1300.7333333333333,212.37512862682215,1316.6774193548388,115.14686262832458,1608.3333333333333,218.07039977782233,1307.2,163.42988166862943,3294.5333333333333,282.19263501951866,1282.9333333333334,155.04374914245378,2714.4,287.40782947658965,1464.5333333333333,200.23508110144863,2650.6,369.41400803615085,2247.3333333333335,286.71165021737494
256,256,1809.6666666666667,108.73002924334777,3227.2,358.38935004017935,2115.6,294.8421619179395,1306.5333333333333,214.3392299171607,1318.032258064516,115.16868580094818,1613.9333333333334,219.68942657339736,1310.9333333333334,164.06143745334933,3308.6,283.0385572477519,1285.8,156.4916525995343,2727.4666666666667,288.7221481196322,1468.7333333333333,202.00392662116838,2656.6666666666665,371.6909189895003,2256.8,288.09463260070174
257,257,1818.6,110.084080996704,3233.266666666667,358.7168919811173,2118.8,295.0517724814485,1312.0,216.0781545850688,1322.9032258064517,114.94128578367294,1620.3333333333333,221.46824536195632,1313.2,164.13683180674457,3320.4,283.8845900087647,1287.4,157.3151910443913,2738.6666666666665,289.868148825813,1474.2,203.54018331086917,2661.866666666667,373.72914573307014,2264.266666666667,289.1791519558869
258,258,1826.6,111.38700502701779,3240.266666666667,359.5596005815591,2123.0,295.0150128006671,1317.8666666666666,217.37633248798252,1325.3548387096773,115.02473650067238,1624.5333333333333,222.9150085504272,1314.0,164.34608469797982,3331.5333333333333,284.86019754986506,1288.8,158.04466879124186,2749.0666666666666,291.02704672577414,1476.9333333333334,204.68348392723968,2667.0666666666666,375.66208771733693,2270.866666666667,290.1308343438129
259,259,1834.8666666666666,112.755107956892,3246.0666666666666,359.89569435437096,2128.0666666666666,295.03930384749555,1321.4,219.0493561835881,1328.1935483870968,115.47175481002726,1629.7333333333333,224.6156908868848,1314.6,164.50523260843576,3341.4,285.65469130869644,1293.1333333333334,158.64554107728242,2759.3333333333335,292.0850358168801,1479.5333333333333,205.76065635515386,2672.266666666667,377.41185833889057,2276.8,291.01427532759357
260,260,1843.6666666666667,114.30258737877057,3251.733333333333,360.32657368518306,2131.0,295.2186383757713,1324.8666666666666,220.76750700261155,1333.6451612903227,116.0126168134773,1634.8,226.21227395720348,1315.6666666666667,164.79281717536293,3351.133333333333,286.3163575358428,1295.8,159.38780658785942,2769.3333333333335,293.29637140865117,1482.4666666666667,207.06617013605774,2677.866666666667,379.38361549189716,2282.4666666666667,291.85704060061346
261,261,1853.5333333333333,116.12046873509966,3257.6,360.7787478343048,2137.733333333333,295.4376409730211,1328.9333333333334,222.7335322091633,1337.6129032258063,116.56293202652773,1638.4666666666667,227.36292801826121,1316.6,165.04932057485792,3361.2,287.0469601534448,1300.2666666666667,159.6040786631906,2780.133333333333,294.4427937899225,1487.4666666666667,208.59421248318822,2683.266666666667,381.5228254906519,2288.8,292.74028231333125
262,262,1863.2666666666667,117.98404663029343,3263.6666666666665,361.23527164644577,2142.0,295.7494585324244,1333.8,224.83031033302527,1342.1612903225807,116.59413222210094,1642.2666666666667,228.58444521137608,1318.8666666666666,165.07371731486555,3371.4,287.7173736692157,1303.0666666666666,160.19725248487785,2791.133333333333,295.53227109616853,1489.4666666666667,209.5498851595256,2689.4,383.6410915310182,2295.6666666666665,293.74122650412585
263,263,1871.1333333333334,119.62663644919616,3268.3333333333335,361.57793279109484,2144.8,296.00904190394067,1336.6,226.2640502696892,1343.4516129032259,116.38923214110847,1645.7333333333333,229.78932315718467,1319.6666666666667,165.30125136762794,3379.8,288.3287043944424,1303.8666666666666,160.6299782914943,2798.8,296.4787599662261,1491.2,210.35373804881888,2695.9333333333334,385.8272666669681,2300.4,294.39083319061865
264,264,1881.2,121.36688913281817,3273.4666666666667,361.6181886608725,2150.4,296.09804382257505,1342.2,227.98924341098,1346.967741935484,116.93753042810627,1650.2,231.00824804899645,1322.4,165.31176741068506,3388.2,288.8690314542792,1305.8,161.27095763893064,2806.733333333333,297.3731134325909,1493.8666666666666,211.29067638191214,2702.133333333333,388.0043627093405,2305.0,294.94279671375824
265,265,1890.3333333333333,122.4315742378998,3278.3333333333335,361.3767091636177,2156.3333333333335,296.2672317226334,1346.4666666666667,229.28464341011522,1352.3870967741937,117.71780289513815,1654.4,231.72241631361914,1325.0666666666666,165.1085963618872,3395.3333333333335,289.69336534675057,1308.4666666666667,161.7652034185258,2812.866666666667,297.8909101841988,1496.4,211.70419194925944,2708.866666666667,389.5960285750889,2308.5333333333333,295.21645342082536
266,266,1899.8666666666666,123.36626106991477,3283.3333333333335,361.0074011757982,2162.3333333333335,296.48540779781564,1350.5333333333333,230.42538183236803,1354.6774193548388,118.01204004869717,1659.0666666666666,232.4199162754377,1327.2,165.26224815930183,3402.3333333333335,290.4380548476795,1311.1333333333334,162.2174361546643,2818.8,298.3421332035494,1499.3333333333333,212.0834776249236,2716.133333333333,391.16305059162755,2312.133333333333,295.44843305151005
267,267,1907.7333333333333,123.98205843917421,3287.6666666666665,360.77914040053383,2167.8,296.4326597690912,1353.9333333333334,231.30730817424427,1361.6451612903227,118.39961741285794,1661.8,232.858587511343,1329.6666666666667,164.87594438558048,3407.866666666667,291.00087616006573,1314.2,162.6651147466953,2823.8,298.75897680609063,1501.2666666666667,212.25306628679866,2721.0666666666666,392.4207658642461,2315.133333333333,295.5954572898074
268,268,1915.4666666666667,124.10887215726419,3292.733333333333,360.658095605694,2172.2,296.66198048733287,1357.4666666666667,231.87962138750962,1366.4193548387098,118.43716770267221,1667.0666666666666,233.66255757997433,1332.4,164.53068069174478,3413.266666666667,291.50021866455177,1318.8666666666666,163.08105324017845,2828.4,299.2007843126975,1504.6,212.57776198108985,2727.866666666667,393.5154704474545,2318.2,295.65687620017303
269,269,1925.4,124.14410264777872,3299.3333333333335,360.4101326318444,2180.9333333333334,296.9007835275267,1362.7333333333333,232.7774610446002,1375.032258064516,118.91081735756009,1673.0,234.13302961255926,1337.4666666666667,163.9682588976474,3419.133333333333,292.15135904628715,1322.8666666666666,163.02487517531162,2834.2,299.6290921938136,1509.5333333333333,212.8357293870174,2735.4666666666667,394.4872775491601,2321.6666666666665,295.6642490193026
270,270,1934.4,124.39949267492122,3305.5333333333333,360.3487183476789,2186.4666666666667,297.36603507262697,1366.4,233.57958053829202,1380.1612903225807,119.21268864414236,1674.4666666666667,234.3407180755153,1343.0,163.60608518973586,3424.866666666667,292.6358809421955,1327.3333333333333,163.0396997780102,2840.0666666666666,300.14237313006663,1514.0666666666666,213.05820731364395,2742.6,395.5985709445034,2325.6,295.7952114404679
271,271,1944.3333333333333,124.42238693406571,3314.2,360.5941911160892,2192.8,298.0724475693787,1369.1333333333334,234.26188321177204,1386.774193548387,118.93169726928828,1675.4,234.39370109094466,1351.6666666666667,163.4224156164812,3432.866666666667,293.519544935698,1334.8,162.90723195187564,2847.133333333333,300.88453106970627,1516.6666666666667,213.1471826731038,2752.266666666667,396.837548253317,2331.0666666666666,295.9863580439952
272,272,1956.6,124.1183950911387,3324.733333333333,360.7167613598319,2202.4666666666667,298.99822172145537,1372.1333333333334,234.94513528181977,1392.3225806451612,119.9089698702824,1678.2666666666667,234.62195533650709,1359.0666666666666,163.67160798152887,3442.0666666666666,294.55618542201825,1337.2,163.08539549028362,2855.266666666667,301.68403584127793,1521.8,213.353753189392,2762.866666666667,398.05581815917515,2337.733333333333,296.10935617574603
273,273,1966.8666666666666,123.86892235716724,3334.9333333333334,361.20885268672373,2209.6,300.0492078161699,1376.0,235.61509100885516,1396.967741935484,120.59933133203329,1679.2666666666667,234.677565403478,1366.2666666666667,163.58295120802146,3451.3333333333335,295.6163379437261,1342.7333333333333,163.79932076013466,2862.8,302.5913298309932,1524.6,213.48639925453486,2773.866666666667,399.29230581302403,2343.733333333333,296.4728575422365
274,274,1978.8666666666666,123.45589825850693,3347.0666666666666,361.65320978549073,2219.4,300.7148047199835,1379.2666666666667,236.24086515751324,1399.4193548387098,120.66593554273223,1684.0,234.88593922251803,1370.9333333333334,164.22479083842953,3461.266666666667,296.7419599834422,1350.0666666666666,162.62047067168842,2871.866666666667,303.63309535126865,1528.3333333333333,213.65283713261292,2784.3333333333335,400.29614222657887,2350.0,296.8546071358465
275,275,1989.4,122.7819675504329,3358.266666666667,361.85088969127924,2227.6,301.6547224154721,1382.4,236.28156085484113,1403.516129032258,120.86824183990089,1686.6,235.0482087667218,1372.5333333333333,164.7607522484693,3471.2,297.65167114150955,1353.2666666666667,162.20279396598065,2879.9333333333334,304.6962125231062,1531.3333333333333,213.8415335744707,2793.733333333333,401.208623665673,2355.5333333333333,297.28637695987
276,276,2001.1333333333334,121.96869786653976,3369.266666666667,361.71822632991444,2234.4,302.32297372916344,1383.0,236.3674728515373,1406.225806451613,120.84932448837866,1687.0,235.07370002712858,1373.3333333333333,165.0291466961496,3480.133333333333,298.3956339666691,1353.8,162.24399184219084,2887.6,305.61845203165046,1533.8666666666666,214.08571215321248,2803.6666666666665,401.94234707277406,2360.866666666667,297.5182663548825
277,277,2014.1333333333334,121.87111103007022,3380.8,361.9619648526624,2243.266666666667,303.50042967813863,1386.5333333333333,237.14179287069146,1411.9032258064517,121.41974353609848,1688.4666666666667,235.1696667262769,1376.2666666666667,166.0155940912825,3488.4666666666667,298.7562940914538,1358.0666666666666,162.06949035430358,2896.6,306.5995259835431,1539.6,214.38724671853865,2814.9333333333334,403.1197061438221,2367.4666666666667,297.90029453070616
278,278,2026.9333333333334,121.83261620095979,3391.0,361.8525912271152,2251.5333333333333,304.3295124501535,1389.6,237.73325481397094,1412.258064516129,121.59893791417862,1689.7333333333333,235.1251669816486,1378.0,166.30836151892996,3495.6,298.68627614196737,1366.0666666666666,162.02165744579173,2904.733333333333,307.348856681953,1543.2,214.5014519505378,2825.866666666667,404.21014189999585,2373.8,298.0994643850717
279,279,2041.0,122.10116024564768,3401.6,361.5798150708453,2262.9333333333334,304.87517980193013,1397.0666666666666,238.25684491352638,1417.516129032258,121.6373199666688,1692.9333333333334,234.69798023401464,1384.0666666666666,166.5708915925166,3503.4,298.3175757477256,1373.7333333333333,162.96962134545652,2914.0,307.76077289565893,1549.8,214.30667952466828,2837.133333333333,405.2363356162718,2382.0,298.06554089103736
280,280,2052.3333333333335,122.61523076198492,3410.866666666667,361.57879567458247,2273.2,305.57108938292356,1403.1333333333334,238.89171636569603,1424.0967741935483,121.61470311698535,1696.8666666666666,234.59976066420808,1390.4666666666667,167.64777538814104,3511.3333333333335,298.1731438337526,1379.0666666666666,163.0928152015605,2921.733333333333,308.07422578429464,1556.2666666666667,214.3268006607701,2847.733333333333,406.6130398156804,2389.866666666667,298.39277421496604
281,281,2059.8,123.00222942875646,3418.733333333333,361.9281508398737,2280.133333333333,306.6997209239272,1408.2,239.3697502470463,1427.6451612903227,121.77370688547998,1701.4,234.91219730879118,1396.7333333333333,168.47911751026308,3519.133333333333,298.2385751436318,1384.2,163.60747605846814,2928.133333333333,308.5708255334103,1561.1333333333334,214.71326340373452,2855.266666666667,407.97691074827225,2396.6,299.2065923219087
282,282,2066.733333333333,123.58063374589497,3425.6666666666665,362.27175394129705,2285.8,307.6881567070429,1411.8666666666666,240.09629302828878,1429.3548387096773,121.84545702350842,1704.2,235.1364842431353,1399.8,169.1862931143589,3525.8,298.55492254822684,1387.6666666666667,163.93973599172665,2934.0,309.15379847433724,1564.5333333333333,214.90121485963763,2861.266666666667,409.1709174705648,2402.0666666666666,299.864628222902
283,283,2074.5333333333333,124.20029939726543,3433.5333333333333,362.75985159045086,2293.4666666666667,308.8921259622548,1416.8666666666666,240.80283989958195,1431.6129032258063,121.89684212275222,1706.6666666666667,235.3334970097007,1403.3333333333333,170.19593066467488,3532.866666666667,298.86186874974965,1392.3333333333333,164.0388481540385,2939.9333333333334,309.74932469361113,1569.5333333333333,215.17649327763303,2868.8,410.59552630566026,2407.8,300.54957365170594
284,284,2087.5333333333333,124.80921855791357,3444.9333333333334,363.1395748397781,2303.8,310.7147201748468,1424.8,241.77525284629294,1433.1612903225807,121.96204777021521,1709.8,235.59536309340027,1408.8666666666666,171.12549953935152,3541.133333333333,299.0565144162802,1399.2,164.39335482649872,2947.9333333333334,310.36846155163045,1575.0666666666666,215.52869294245136,2879.866666666667,412.2724435415296,2415.3333333333335,301.1725333007889
285,285,2104.0666666666666,125.39308741063188,3457.8,363.0402879387723,2318.0666666666666,312.6264148456737,1432.2666666666667,243.04122131700058,1439.0967741935483,122.97726459115954,1716.0666666666666,236.13985435503005,1416.1333333333334,172.07259105561405,3550.4666666666667,298.8533474118355,1410.0666666666666,165.25071771010167,2957.9333333333334,310.9118269673062,1582.3333333333333,216.11504480852923,2894.0,414.0824072572994,2425.133333333333,301.84510916350115
286,286,2119.6666666666665,125.97243672651099,3470.3333333333335,363.0134698041648,2330.266666666667,314.0595197186767,1440.9333333333334,243.68014493806635,1441.7096774193549,122.9436576755374,1720.8,235.997725036116,1423.6666666666667,172.89433296198683,3560.0666666666666,298.54254067484686,1420.1333333333334,165.0601470620578,2967.4,311.2391692002221,1591.4,216.41710345226105,2908.2,415.7991737472417,2434.9333333333334,302.22702970032555
287,287,2133.3333333333335,126.48195889503738,3480.9333333333334,362.73295309257367,2340.4666666666667,315.5352259492033,1445.3333333333333,244.28309018052838,1445.8064516129032,123.62063430732316,1726.4,236.34751814506816,1428.2,173.54641262017873,3568.6666666666665,298.34187200691855,1430.2,166.47117067728774,2974.866666666667,311.54020060434027,1597.0,216.84286169174825,2917.6666666666665,417.4879550269595,2443.2,302.80941127309035
288,288,2147.4,126.56960491717152,3490.6,362.22521907417394,2349.9333333333334,316.1234001907295,1452.3333333333333,244.18132910089886,1451.258064516129,123.11206511965807,1732.3333333333333,236.0396325792517,1437.0,173.17320808947323,3578.266666666667,297.68989781189964,1438.9333333333334,167.32253528683702,2983.6666666666665,311.3996170220533,1604.1333333333334,216.72050339686967,2930.9333333333334,418.46629458500445,2453.3333333333335,303.03543858274566
289,289,2164.2,126.45456628106922,3502.0666666666666,360.6441948226246,2365.3333333333335,315.77082641500436,1464.9333333333334,243.72283833470738,1459.1290322580646,122.78944646099124,1742.6666666666667,235.1390447594154,1446.8666666666666,172.0044151026793,3589.133333333333,296.5455163364627,1451.4,167.6020365826939,2995.2,310.8081966601124,1615.2666666666667,215.9730120314247,2944.4,418.77478221858377,2464.733333333333,302.98194250067354
290,290,2177.733333333333,126.36474426275943,3510.866666666667,359.24662982001246,2374.8,315.1748326105863,1472.4,242.84782249155313,1464.6451612903227,122.48352305579904,1752.0666666666666,234.77265535769644,1453.9333333333334,170.85535055951513,3597.8,295.5631942204201,1460.0,166.84750189585964,3003.2,310.36577990064137,1621.4666666666667,215.17820762576548,2954.4,419.1305264738209,2472.733333333333,302.7161261595375
291,291,2189.266666666667,126.72018050866305,3518.6666666666665,358.46456098404127,2382.2,315.1441744133416,1476.6666666666667,242.45253678316627,1470.0967741935483,122.74155275120447,1757.2,234.59360984003334,1458.5333333333333,170.3867722217548,3605.3333333333335,294.83650711186687,1466.8,167.3906196761203,3009.8,310.3466477630744,1626.0,215.03638968530157,2964.8,420.159696623399,2479.733333333333,302.8565552155624
292,292,2202.733333333333,127.40254547140174,3528.0666666666666,357.7246795656827,2392.0,314.85001720395906,1483.6666666666667,242.4897462513354,1475.9032258064517,122.62342508883694,1765.0,234.90211673044678,1465.1333333333334,170.10263220033218,3615.266666666667,294.11800302549267,1476.2666666666667,167.61759299513128,3019.3333333333335,310.67360030412294,1633.1333333333334,215.29268691025484,2976.9333333333334,421.4473101815448,2489.3333333333335,303.3437165500059
293,293,2214.866666666667,128.16870363935413,3536.133333333333,356.9180032402919,2402.0,315.14026506726594,1490.2666666666667,242.4908239577401,1480.0,122.93949172837345,1771.6,234.95351407837632,1471.3333333333333,169.69896658276755,3624.6666666666665,293.4715684380371,1483.0666666666666,167.6890367228491,3028.133333333333,310.887859262849,1639.3333333333333,215.4341078260701,2987.3333333333335,422.70392755493805,2498.4,303.8839954105294
294,294,2225.866666666667,128.84291440584767,3543.5333333333333,356.16046154840143,2410.0,316.23951541689263,1495.0666666666666,242.56762569856068,1481.483870967742,122.94195368969883,1776.9333333333334,235.08442864765118,1476.5333333333333,169.14987086845446,3632.6,293.01016743830274,1489.7333333333333,167.59359485683524,3035.3333333333335,311.1158793285395,1643.4666666666667,215.5495069025349,2997.133333333333,423.95792104266053,2505.4666666666667,304.5457508657285
295,295,2240.3333333333335,129.21085839017525,3554.0666666666666,355.06364333005826,2421.6666666666665,315.805322123427,1503.4,242.322077684501,1487.5806451612902,122.61739495123675,1785.0,234.85458385042338,1483.9333333333334,168.25761905592975,3643.4,292.26454987067984,1500.3333333333333,167.94339434376008,3046.133333333333,311.2354859326033,1652.3333333333333,215.55630698609002,3009.4666666666667,424.8200023190649,2515.733333333333,305.03383370325287
296,296,2254.0666666666666,130.07674543785183,3563.0666666666666,354.1532432488847,2430.4,316.09972828558745,1508.7333333333333,242.60406640663925,1500.4193548387098,124.6784982984951,1790.6666666666667,234.89499624142542,1490.6,167.4858746946208,3652.6,291.9327593813343,1505.3333333333333,168.028586633126,3055.4666666666667,311.7754158459674,1656.4666666666667,215.56705307251934,3019.733333333333,426.2238896966572,2523.6666666666665,305.7624883128394
297,297,2268.266666666667,131.54529314326737,3572.3333333333335,353.64648596732445,2441.133333333333,317.2896730002296,1515.4666666666667,243.71615305362764,1503.8387096774193,124.72859273448017,1794.8666666666666,235.1770182775645,1494.5333333333333,167.89869608829054,3661.8,291.97134105935805,1523.1333333333334,169.2571972319488,3064.9333333333334,312.53520287647126,1660.4,215.79108827237926,3032.4,428.2072997457605,2531.5333333333333,307.0028862212017
298,298,2288.3333333333335,133.2287812304389,3585.266666666667,352.85696776980853,2456.9333333333334,318.8794891374994,1523.6666666666667,245.22043900071563,1506.6451612903227,124.88640872846338,1798.9333333333334,235.29416986056066,1499.6666666666667,168.4339809121839,3673.133333333333,292.0056752365789,1534.0666666666666,169.733083704102,3077.2,313.2563763650045,1666.6,215.83480926136286,3049.9333333333334,430.4032266160205,2541.4,308.2261190172637
299,299,2307.9333333333334,134.98491987104558,3599.266666666667,352.29610609595215,2472.733333333333,320.9206543218594,1532.4,246.6375982872216,1509.3548387096773,125.09826770795806,1803.6,235.73427224549067,1504.4,169.0336666006049,3685.8,292.36893283809906,1551.0666666666666,171.66829686388851,3089.4666666666667,314.2024947445575,1678.1333333333334,216.9833760486768,3064.133333333333,432.8158332148692,2551.0,309.84677216686026

